Deep Prior Learning for Embodied Perception

Embodied systems need geometric perception that exploits available observations beyond images alone. Recent feed-forward 3D models incorporate geometric priors, including camera poses, intrinsics, and depth. However, handling noisy poses, preserving accurate priors, and recovering physical scale require more than simply accepting these inputs. We introduce \emph{Vision-Prior Geometry Grounded Transformer} (VPGGT), a VGGT-based framework that extends OmniVGGT for prior-aware embodied perception. We formulate sensor-motivated pose corruptions from ground-truth trajectories for training and introduce a parameter-free \emph{prior residual connection} (PRC) to mitigate \emph{prior dilution}, where predictions are less accurate than their supplied pose priors. Our noise formulation targets camera poses; supplied intrinsics and depth receive no additional corruption. We further introduce \emph{Metric Global Attention}, which conditions a global scale token on available pose and depth scales and predicts a shared metric scaling factor for the geometric outputs. Experiments across four datasets show that \emph{PRC} improves translation-direction accuracy and joint pose AUC over a matched training baseline when camera priors are provided for all views, under both exact and corrupted poses. These results support explicit prior access during refinement as a useful addition to feature-level conditioning.

==> tables/generated/retention_gaps.csv <==
source,arch,data,condition,depth_ratio,camera_ratio,support,metric,prior,output,prior_gap_pp,baseline,closure_pct,row_support_sha256
released,omnivggt,v2,gt,0.0,0.3,AA,RRA2,100.0,98.48484848484848,1.5151515151515156,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RRA5,100.0,99.34343434343434,0.656565656565661,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RRA15,100.0,99.8989898989899,0.10101010101010388,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RTA2,100.0,54.090909090909086,45.909090909090914,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RTA5,100.0,84.1919191919192,15.808080808080803,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RTA15,100.0,96.41414141414143,3.585858585858574,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,AUC15,100.0,82.64983164983167,17.35016835016833,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,AUC30,100.0,90.40235690235694,9.597643097643058,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RTA2_dir,100.0,54.090909090909086,45.909090909090914,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RTA5_dir,100.0,84.1919191919192,15.808080808080803,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,RTA15_dir,100.0,96.41414141414143,3.585858585858574,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,AUC15_dir,100.0,82.64983164983167,17.35016835016833,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.3,AA,AUC30_dir,100.0,90.40235690235694,9.597643097643058,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RRA2,100.0,99.44444444444444,0.5555555555555571,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RRA5,100.0,99.79797979797979,0.20202020202020776,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RTA2,100.0,55.101010101010104,44.898989898989896,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RTA5,100.0,85.60606060606061,14.393939393939391,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RTA15,100.0,98.53535353535354,1.4646464646464636,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,AUC15,100.0,84.993265993266,15.006734006734007,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,AUC30,100.0,92.19696969696967,7.803030303030326,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RTA2_dir,100.0,55.101010101010104,44.898989898989896,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RTA5_dir,100.0,85.60606060606061,14.393939393939391,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,RTA15_dir,100.0,98.53535353535354,1.4646464646464636,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,AUC15_dir,100.0,84.993265993266,15.006734006734007,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.3,AA,AUC30_dir,100.0,92.19696969696967,7.803030303030326,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RRA2,100.0,97.42424242424242,2.575757575757578,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RRA5,100.0,98.98484848484848,1.0151515151515156,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RRA15,100.0,99.65151515151514,0.3484848484848584,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RTA2,100.0,63.74242424242424,36.25757575757576,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RTA5,100.0,90.46969696969697,9.530303030303031,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RTA15,100.0,98.13636363636363,1.863636363636374,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,AUC15,100.0,87.26060606060605,12.739393939393949,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,AUC30,100.0,93.13535353535352,6.8646464646464835,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RTA2_dir,100.0,63.74242424242424,36.25757575757576,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RTA5_dir,100.0,90.46969696969697,9.530303030303031,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,RTA15_dir,100.0,98.13636363636363,1.863636363636374,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,AUC15_dir,100.0,87.26060606060605,12.739393939393949,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.5,AA,AUC30_dir,100.0,93.13535353535352,6.8646464646464835,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RRA2,100.0,98.87878787878788,1.1212121212121247,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RRA5,100.0,99.51515151515152,0.4848484848484844,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RTA2,100.0,67.66666666666666,32.33333333333334,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RTA5,100.0,91.93939393939394,8.060606060606062,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RTA15,100.0,99.10606060606061,0.8939393939393909,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,AUC15,100.0,89.72525252525254,10.274747474747457,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,AUC30,100.0,94.68333333333335,5.316666666666649,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RTA2_dir,100.0,67.66666666666666,32.33333333333334,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RTA5_dir,100.0,91.93939393939394,8.060606060606062,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,RTA15_dir,100.0,99.10606060606061,0.8939393939393909,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,AUC15_dir,100.0,89.72525252525254,10.274747474747457,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.5,AA,AUC30_dir,100.0,94.68333333333335,5.316666666666649,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RRA2,100.0,96.34920634920636,3.650793650793645,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RRA5,100.0,98.75180375180376,1.248196248196237,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RRA15,100.0,99.5021645021645,0.49783549783549574,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RTA2,100.0,68.13852813852814,31.861471861471856,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RTA5,100.0,92.81385281385282,7.186147186147181,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RTA15,100.0,98.7085137085137,1.2914862914862937,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,AUC15,100.0,88.93795093795094,11.062049062049056,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,AUC30,100.0,94.14285714285711,5.85714285714289,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RTA2_dir,100.0,68.13852813852814,31.861471861471856,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RTA5_dir,100.0,92.81385281385282,7.186147186147181,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,RTA15_dir,100.0,98.7085137085137,1.2914862914862937,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,AUC15_dir,100.0,88.93795093795094,11.062049062049056,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,0.7,AA,AUC30_dir,100.0,94.14285714285711,5.85714285714289,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RRA2,100.0,98.86724386724387,1.1327561327561284,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RRA5,100.0,99.55988455988457,0.44011544011543435,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RTA2,100.0,74.01875901875901,25.981240981240987,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RTA5,100.0,94.1053391053391,5.894660894660902,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RTA15,100.0,99.20634920634922,0.7936507936507837,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,AUC15,100.0,91.49543049543047,8.504569504569531,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,AUC30,100.0,95.56277056277054,4.437229437229462,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RTA2_dir,100.0,74.01875901875901,25.981240981240987,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RTA5_dir,100.0,94.1053391053391,5.894660894660902,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,RTA15_dir,100.0,99.20634920634922,0.7936507936507837,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,AUC15_dir,100.0,91.49543049543047,8.504569504569531,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,0.7,AA,AUC30_dir,100.0,95.56277056277054,4.437229437229462,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RRA2,100.0,93.39393939393939,6.606060606060609,61.488215488215495,82.84665151250216,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RRA5,100.0,97.75420875420875,2.2457912457912528,89.95959595959596,77.63246143527827,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RRA15,100.0,99.36363636363636,0.6363636363636402,96.91919191919192,79.34426229508186,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RTA2,100.0,69.54882154882155,30.45117845117845,15.774410774410775,63.845692584449324,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RTA5,100.0,92.63299663299664,7.367003367003363,55.5993265993266,83.40790172139228,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RTA15,100.0,98.5050505050505,1.4949494949494948,89.78451178451179,85.36585365853658,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,AUC15,100.0,88.74276094276095,11.257239057239047,62.36767676767677,70.08625008947108,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,AUC30,100.0,93.88428731762065,6.115712682379353,77.68294051627383,72.59624330508687,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RTA2_dir,100.0,69.54882154882155,30.45117845117845,15.771043771043772,63.847137831787656,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RTA5_dir,100.0,92.63299663299664,7.367003367003363,55.592592592592595,83.41041777238608,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,RTA15_dir,100.0,98.5016835016835,1.4983164983164983,89.5993265993266,85.59404337973454,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,AUC15_dir,100.0,88.74231200897869,11.257687991021314,62.32615039281707,70.11803118501882,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,0.0,1.0,AA,AUC30_dir,100.0,93.88136924803592,6.118630751964076,77.56936026936026,72.72199622730257,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RRA2,100.0,98.31649831649831,1.6835016835016887,61.488215488215495,95.62860639972023,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RRA5,100.0,99.56902356902357,0.430976430976429,89.95959595959596,95.70757880617037,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,96.91919191919192,100.0,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RTA2,100.0,79.36363636363636,20.63636363636364,15.774410774410775,75.49870077953227,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RTA5,100.0,94.94276094276094,5.057239057239059,55.5993265993266,88.60999469174186,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RTA15,100.0,99.25589225589225,0.744107744107751,89.78451178451179,92.71588661832557,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,AUC15,100.0,92.57194163860831,7.428058361391692,62.36767676767677,80.261494047193,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,AUC30,100.0,96.09068462401797,3.9093153759820325,77.68294051627383,82.48283839171219,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RTA2_dir,100.0,79.36363636363636,20.63636363636364,15.771043771043772,75.499680204669,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RTA5_dir,100.0,94.94276094276094,5.057239057239059,55.592592592592595,88.61172188945334,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,RTA15_dir,100.0,99.25589225589225,0.744107744107751,89.5993265993266,92.84558109420517,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,AUC15_dir,100.0,92.57194163860831,7.428058361391692,62.32615039281707,80.28325101139797,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,0.0,1.0,AA,AUC30_dir,100.0,96.09068462401797,3.9093153759820325,77.56936026936026,82.5715386501349,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA2,100.0,98.48484848484848,1.5151515151515156,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA5,100.0,99.34343434343434,0.656565656565661,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA15,100.0,99.8989898989899,0.10101010101010388,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2,49.3939393939394,38.83838383838384,10.555555555555557,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5,82.92929292929293,74.64646464646465,8.282828282828277,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15,97.52525252525253,94.34343434343434,3.181818181818187,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15,82.16498316498317,75.85521885521885,6.309764309764319,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30,90.67171717171718,86.63804713804714,4.033670033670035,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2_dir,49.3939393939394,38.83838383838384,10.555555555555557,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5_dir,82.92929292929293,74.64646464646465,8.282828282828277,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15_dir,97.52525252525253,94.34343434343434,3.181818181818187,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15_dir,82.16498316498317,75.85521885521885,6.309764309764319,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30_dir,90.67171717171718,86.63804713804714,4.033670033670035,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA2,100.0,99.44444444444444,0.5555555555555571,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA5,100.0,99.79797979797979,0.20202020202020776,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2,49.3939393939394,34.24242424242424,15.151515151515156,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5,82.92929292929293,73.43434343434343,9.494949494949495,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15,97.52525252525253,95.0,2.525252525252526,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15,82.16498316498317,75.37037037037038,6.794612794612789,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30,90.67171717171718,86.8821548821549,3.7895622895622836,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2_dir,49.3939393939394,34.24242424242424,15.151515151515156,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5_dir,82.92929292929293,73.43434343434343,9.494949494949495,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15_dir,97.52525252525253,95.0,2.525252525252526,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15_dir,82.16498316498317,75.37037037037038,6.794612794612789,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30_dir,90.67171717171718,86.8821548821549,3.7895622895622836,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA2,100.0,97.2878787878788,2.712121212121204,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA5,100.0,98.98484848484848,1.0151515151515156,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA15,100.0,99.65151515151514,0.3484848484848584,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2,48.68181818181818,41.10606060606061,7.575757575757571,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5,83.63636363636363,79.22727272727272,4.4090909090909065,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15,97.86363636363636,96.60606060606061,1.2575757575757507,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15,82.5989898989899,78.9222222222222,3.676767676767696,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30,90.96919191919191,88.73181818181818,2.23737373737373,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2_dir,48.68181818181818,41.10606060606061,7.575757575757571,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5_dir,83.63636363636363,79.22727272727272,4.4090909090909065,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15_dir,97.86363636363636,96.60606060606061,1.2575757575757507,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15_dir,82.5989898989899,78.9222222222222,3.676767676767696,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30_dir,90.96919191919191,88.73181818181818,2.23737373737373,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA2,100.0,98.83333333333333,1.1666666666666714,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA5,100.0,99.51515151515152,0.4848484848484844,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2,48.68181818181818,38.28787878787879,10.393939393939391,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5,83.63636363636363,77.25757575757576,6.378787878787861,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15,97.86363636363636,96.69696969696969,1.1666666666666714,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15,82.5989898989899,78.18484848484849,4.414141414141412,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30,90.96919191919191,88.5318181818182,2.4373737373737185,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2_dir,48.68181818181818,38.28787878787879,10.393939393939391,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5_dir,83.63636363636363,77.25757575757576,6.378787878787861,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15_dir,97.86363636363636,96.69696969696969,1.1666666666666714,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15_dir,82.5989898989899,78.18484848484849,4.414141414141412,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30_dir,90.96919191919191,88.5318181818182,2.4373737373737185,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA2,100.0,96.20490620490621,3.7950937950937913,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA5,100.0,98.73015873015873,1.2698412698412653,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA15,100.0,99.5021645021645,0.49783549783549574,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2,47.97979797979798,40.84415584415584,7.1356421356421365,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5,83.95382395382396,80.66378066378066,3.2900432900433003,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15,98.05916305916305,97.31601731601731,0.743145743145746,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15,82.68542568542568,79.7686387686388,2.91678691678689,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30,90.9968734968735,89.27970177970181,1.717171717171695,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2_dir,47.97979797979798,40.84415584415584,7.1356421356421365,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5_dir,83.95382395382396,80.66378066378066,3.2900432900433003,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15_dir,98.05916305916305,97.31601731601731,0.743145743145746,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15_dir,82.68542568542568,79.7686387686388,2.91678691678689,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30_dir,90.9968734968735,89.27970177970181,1.717171717171695,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA2,100.0,98.71572871572872,1.2842712842712842,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA5,100.0,99.55988455988457,0.44011544011543435,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2,47.97979797979798,37.99422799422799,9.985569985569988,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5,83.95382395382396,78.94660894660895,5.0072150072150095,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15,98.05916305916305,97.04184704184703,1.0173160173160198,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15,82.68542568542568,78.986050986051,3.6993746993746868,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30,90.9968734968735,88.91510341510339,2.0817700817701166,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2_dir,47.97979797979798,37.99422799422799,9.985569985569988,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5_dir,83.95382395382396,78.94660894660895,5.0072150072150095,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15_dir,98.05916305916305,97.04184704184703,1.0173160173160198,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15_dir,82.68542568542568,78.986050986051,3.6993746993746868,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30_dir,90.9968734968735,88.91510341510339,2.0817700817701166,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA2,99.84511784511784,93.10437710437711,6.740740740740733,61.488215488215495,82.42626404494384,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA5,100.0,97.74410774410775,2.255892255892249,89.95959595959596,77.53185781354802,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA15,100.0,99.35016835016836,0.6498316498316399,96.91919191919192,78.90710382513696,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2,47.40740740740741,40.06060606060606,7.3468013468013496,15.774410774410775,76.77488025545503,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5,84.003367003367,80.41414141414141,3.5892255892255918,55.5993265993266,87.3636794689426,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15,98.19528619528619,97.05050505050505,1.1447811447811347,89.78451178451179,86.3891112890313,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15,82.71896745230077,79.44713804713805,3.2718294051627197,62.36767676767677,83.92323388297586,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30,91.0131313131313,88.94410774410775,2.0690235690235426,77.68294051627383,84.4786650052203,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2_dir,47.40740740740741,40.06060606060606,7.3468013468013496,15.771043771043772,76.77735206470838,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5_dir,84.003367003367,80.41414141414141,3.5892255892255918,55.592592592592595,87.36667456743304,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15_dir,98.19528619528619,97.05050505050505,1.1447811447811347,89.5993265993266,86.68233450842158,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15_dir,82.71896745230077,79.44713804713805,3.2718294051627197,62.32615039281707,83.95597138139799,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30_dir,91.0131313131313,88.941975308642,2.0711560044892963,77.56936026936026,84.5939357510188,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA2,99.84511784511784,97.8989898989899,1.9461279461279446,61.488215488215495,94.92626404494382,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA5,100.0,99.57912457912458,0.4208754208754186,89.95959595959596,95.80818242790076,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,96.91919191919192,100.0,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2,47.40740740740741,39.131313131313135,8.276094276094277,15.774410774410775,73.8371474188398,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5,84.003367003367,80.4040404040404,3.599326599326602,55.5993265993266,87.32811759127549,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15,98.19528619528619,97.46464646464646,0.730639730639723,89.78451178451179,91.31305044035236,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15,82.71896745230077,79.84803591470259,2.8709315375981816,62.36767676767677,85.89312303535002,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30,91.0131313131313,89.3662177328844,1.6469135802469026,77.68294051627383,87.64523625096832,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2_dir,47.40740740740741,39.131313131313135,8.276094276094277,15.771043771043772,73.8399318859089,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5_dir,84.003367003367,80.4040404040404,3.599326599326602,55.592592592592595,87.33112111874851,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15_dir,98.19528619528619,97.46464646464646,0.730639730639723,89.5993265993266,91.50019584802202,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15_dir,82.71896745230077,79.84803591470259,2.8709315375981816,62.32615039281707,85.92184920198137,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30_dir,91.0131313131313,89.3662177328844,1.6469135802469026,77.56936026936026,87.7496159754225,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RRA2,100.0,93.83164983164983,6.168350168350173,68.10774410774411,80.65878378378378,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RRA5,100.0,97.27946127946127,2.720538720538727,90.86531986531986,70.21747143383702,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RRA15,100.0,99.23905723905723,0.7609427609427684,96.6936026936027,76.98574338085514,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RTA2,100.0,69.15151515151516,30.848484848484844,12.555555555555555,64.72219013515075,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RTA5,100.0,91.68350168350167,8.316498316498325,50.010101010101,83.36364248669764,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RTA15,100.0,98.28282828282828,1.7171717171717233,88.64309764309765,84.87992884672393,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,AUC15,100.0,88.26015712682378,11.739842873176215,60.01234567901235,70.64133149962107,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,AUC30,100.0,93.65274971941638,6.347250280583623,76.0881032547699,73.45568045809765,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RTA2_dir,100.0,69.15151515151516,30.848484848484844,12.548821548821548,64.72490663381204,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RTA5_dir,100.0,91.68350168350167,8.316498316498325,49.95959595959596,83.38043331987618,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,RTA15_dir,100.0,98.28282828282828,1.7171717171717233,88.34343434343435,85.26863084922005,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,AUC15_dir,100.0,88.26015712682378,11.739842873176215,59.9097643097643,70.71645334318764,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,gt,1.0,1.0,AA,AUC30_dir,100.0,93.65274971941638,6.347250280583623,75.87463524130187,73.69055206390115,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RRA2,100.0,97.84511784511784,2.1548821548821593,68.10774410774411,93.24324324324323,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RRA5,100.0,99.45117845117845,0.5488215488215502,90.86531986531986,93.99189089568742,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,96.6936026936027,100.0,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RTA2,100.0,77.06397306397307,22.936026936026934,12.555555555555555,73.77074429170999,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RTA5,100.0,93.84848484848484,6.151515151515156,50.010101010101,87.6944837340877,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RTA15,100.0,99.17508417508417,0.8249158249158342,88.64309764309765,92.73643640675947,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,AUC15,100.0,91.7905723905724,8.209427609427607,60.01234567901235,79.47009458587107,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,AUC30,100.0,95.69943883277217,4.300561167227826,76.0881032547699,82.01497265964191,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RTA2_dir,100.0,77.06397306397307,22.936026936026934,12.548821548821548,73.77276402417895,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RTA5_dir,100.0,93.84848484848484,6.151515151515156,49.95959595959596,87.70690351231327,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,RTA15_dir,100.0,99.17508417508417,0.8249158249158342,88.34343434343435,92.92316580011546,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,AUC15_dir,100.0,91.7905723905724,8.209427609427607,59.9097643097643,79.52262572647564,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,gt,1.0,1.0,AA,AUC30_dir,100.0,95.69943883277217,4.300561167227826,75.87463524130187,82.1741092404528,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA2,99.84511784511784,93.50841750841751,6.336700336700332,68.10774410774411,80.03394865266286,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA5,100.0,97.21548821548821,2.7845117845117926,90.86531986531986,69.5171396977515,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA15,100.0,99.23569023569023,0.7643097643097718,96.6936026936027,76.88391038696511,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2,47.40740740740741,38.90235690235691,8.505050505050505,12.555555555555555,75.59656071877113,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5,84.003367003367,80.03703703703704,3.9663299663299654,50.010101010101,88.33201267828844,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15,98.19528619528619,96.95959595959596,1.2356902356902282,88.64309764309765,87.06379978850906,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15,82.71896745230077,79.0814814814815,3.63748597081927,60.01234567901235,83.98050574349051,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30,91.0131313131313,88.76184062850729,2.25129068462401,76.0881032547699,84.91600366966964,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2_dir,47.40740740740741,38.90235690235691,8.505050505050505,12.548821548821548,75.60127499275573,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5_dir,84.003367003367,80.03703703703704,3.9663299663299654,49.95959595959596,88.3493225200277,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15_dir,98.19528619528619,96.95959595959596,1.2356902356902282,88.34343434343435,87.45727956254278,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15_dir,82.71896745230077,79.0814814814815,3.63748597081927,59.9097643097643,84.0525512965607,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30_dir,91.0131313131313,88.76184062850729,2.25129068462401,75.87463524130187,85.12870318199349,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA2,99.84511784511784,97.53872053872054,2.306397306397301,68.10774410774411,92.73286653935924,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA5,100.0,99.46127946127946,0.5387205387205398,90.86531986531986,94.10246959085882,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,96.6936026936027,100.0,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2,47.40740740740741,39.690235690235696,7.717171717171716,12.555555555555555,77.85721186358806,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5,84.003367003367,80.1952861952862,3.8080808080808026,50.010101010101,88.7975435816165,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15,98.19528619528619,97.41750841750842,0.7777777777777715,88.64309764309765,91.85759605216784,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15,82.71896745230077,79.89719416386085,2.8217732884399283,60.01234567901235,87.5729057513989,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30,91.0131313131313,89.40011223344558,1.6130190796857136,76.0881032547699,89.19252229625084,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2_dir,47.40740740740741,39.690235690235696,7.717171717171716,12.548821548821548,77.86148942335555,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5_dir,84.003367003367,80.1952861952862,3.8080808080808026,49.95959595959596,88.81416279299775,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15_dir,98.19528619528619,97.41750841750842,0.7777777777777715,88.34343434343435,92.1052631578948,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15_dir,82.71896745230077,79.89719416386085,2.8217732884399283,59.9097643097643,87.62879496137393,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,A1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30_dir,91.0131313131313,89.40011223344558,1.6130190796857136,75.87463524130187,89.34491859672038,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RTA2,100.0,99.04761904761905,0.952380952380949,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,AUC15,100.0,99.11111111111111,0.8888888888888857,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,AUC30,100.0,99.55555555555556,0.44444444444444287,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,99.04761904761905,0.952380952380949,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,99.11111111111111,0.8888888888888857,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,99.55555555555556,0.44444444444444287,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RTA2,100.0,85.23809523809524,14.76190476190476,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,AUC15,100.0,95.77777777777779,4.222222222222214,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,AUC30,100.0,97.88888888888889,2.1111111111111143,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,85.23809523809524,14.76190476190476,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,95.77777777777779,4.222222222222214,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,97.88888888888889,2.1111111111111143,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,AUC15,100.0,99.6,0.4000000000000057,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,AUC30,100.0,99.79999999999998,0.20000000000001705,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,99.6,0.4000000000000057,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,99.79999999999998,0.20000000000001705,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RTA2,100.0,99.71428571428571,0.2857142857142918,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,AUC15,100.0,99.47619047619047,0.5238095238095326,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,AUC30,100.0,99.73809523809524,0.2619047619047592,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,99.71428571428571,0.2857142857142918,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,99.47619047619047,0.5238095238095326,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,99.73809523809524,0.2619047619047592,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,AUC15,100.0,99.7641723356009,0.2358276643990962,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,AUC30,100.0,99.88208616780044,0.11791383219956231,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,99.7641723356009,0.2358276643990962,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,99.88208616780044,0.11791383219956231,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,AUC15,100.0,99.84580498866212,0.15419501133787605,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,AUC30,100.0,99.92290249433107,0.07709750566893092,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,99.84580498866212,0.15419501133787605,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,99.92290249433107,0.07709750566893092,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RTA2,100.0,99.5873015873016,0.4126984126984041,97.2063492063492,85.22727272727306,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RTA5,100.0,99.80952380952381,0.1904761904761898,99.52380952380952,60.0000000000006,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RTA15,100.0,99.84126984126985,0.15873015873015106,99.80952380952381,16.666666666670398,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,AUC15,100.0,99.55555555555554,0.4444444444444571,97.86031746031746,79.22848664688368,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,AUC30,100.0,99.74391534391532,0.25608465608468123,98.86455026455026,77.44641192916842,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,99.5873015873016,0.4126984126984041,97.2063492063492,85.22727272727306,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,99.80952380952381,0.1904761904761898,99.52380952380952,60.0000000000006,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,99.84126984126985,0.15873015873015106,99.80952380952381,16.666666666670398,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,99.55555555555554,0.4444444444444571,97.86031746031746,79.22848664688368,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,99.74391534391532,0.25608465608468123,98.86455026455026,77.44641192916842,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RTA2,100.0,99.74603174603175,0.25396825396825307,97.2063492063492,90.90909090909095,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RTA5,100.0,99.80952380952381,0.1904761904761898,99.52380952380952,60.0000000000006,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RTA15,100.0,99.90476190476191,0.0952380952380878,99.80952380952381,50.00000000000373,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,AUC15,100.0,99.7100529100529,0.2899470899471055,97.86031746031746,86.44906033629997,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,AUC30,100.0,99.84338624338622,0.15661375661377974,98.86455026455026,86.20689655172215,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,99.74603174603175,0.25396825396825307,97.2063492063492,90.90909090909095,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,99.80952380952381,0.1904761904761898,99.52380952380952,60.0000000000006,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,99.90476190476191,0.0952380952380878,99.80952380952381,50.00000000000373,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,99.7100529100529,0.2899470899471055,97.86031746031746,86.44906033629997,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,99.84338624338622,0.15661375661377974,98.86455026455026,86.20689655172215,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2,100.0,97.61904761904762,2.3809523809523796,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15,99.84126984126985,98.60317460317461,1.2380952380952408,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30,99.92063492063491,99.3015873015873,0.6190476190476062,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2_dir,100.0,97.61904761904762,2.3809523809523796,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15_dir,99.84126984126985,98.60317460317461,1.2380952380952408,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30_dir,99.92063492063491,99.3015873015873,0.6190476190476062,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2,100.0,85.23809523809524,14.76190476190476,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15,99.84126984126985,95.4920634920635,4.349206349206355,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30,99.92063492063491,97.74603174603178,2.174603174603135,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2_dir,100.0,85.23809523809524,14.76190476190476,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15_dir,99.84126984126985,95.4920634920635,4.349206349206355,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30_dir,99.92063492063491,97.74603174603178,2.174603174603135,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15,99.93333333333332,99.34285714285714,0.5904761904761813,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30,99.96666666666667,99.67142857142856,0.29523809523810485,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15_dir,99.93333333333332,99.34285714285714,0.5904761904761813,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30_dir,99.96666666666667,99.67142857142856,0.29523809523810485,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2,100.0,99.28571428571429,0.7142857142857082,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15,99.93333333333332,98.9904761904762,0.9428571428571217,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30,99.96666666666667,99.4952380952381,0.4714285714285751,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2_dir,100.0,99.28571428571429,0.7142857142857082,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15_dir,99.93333333333332,98.9904761904762,0.9428571428571217,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30_dir,99.96666666666667,99.4952380952381,0.4714285714285751,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2,100.0,99.93197278911565,0.06802721088435248,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15,99.9546485260771,99.45124716553288,0.5034013605442169,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30,99.97732426303855,99.72562358276645,0.25170068027210846,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2_dir,100.0,99.93197278911565,0.06802721088435248,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15_dir,99.9546485260771,99.45124716553288,0.5034013605442169,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30_dir,99.97732426303855,99.72562358276645,0.25170068027210846,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15,99.9546485260771,99.52380952380952,0.4308390022675752,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30,99.97732426303855,99.76190476190477,0.2154195011337805,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15_dir,99.9546485260771,99.52380952380952,0.4308390022675752,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30_dir,99.97732426303855,99.76190476190477,0.2154195011337805,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2,99.77777777777777,99.52380952380952,0.25396825396825307,97.2063492063492,90.12345679012348,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5,99.90476190476191,99.77777777777777,0.12698412698414074,99.52380952380952,66.66666666666418,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15,100.0,99.87301587301587,0.12698412698412653,99.80952380952381,33.333333333333336,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15,99.89417989417989,99.35661375661374,0.5375661375661451,97.86031746031746,73.56919875130023,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30,99.94708994708994,99.64338624338622,0.303703703703718,98.86455026455026,71.94525904203172,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2_dir,99.77777777777777,99.52380952380952,0.25396825396825307,97.2063492063492,90.12345679012348,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5_dir,99.90476190476191,99.77777777777777,0.12698412698414074,99.52380952380952,66.66666666666418,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15_dir,100.0,99.87301587301587,0.12698412698412653,99.80952380952381,33.333333333333336,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15_dir,99.89417989417989,99.35661375661374,0.5375661375661451,97.86031746031746,73.56919875130023,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30_dir,99.94708994708994,99.64338624338622,0.303703703703718,98.86455026455026,71.94525904203172,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2,99.77777777777777,99.77777777777777,0.0,97.2063492063492,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5,99.90476190476191,99.80952380952381,0.095238095238102,99.52380952380952,74.99999999999906,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15,100.0,99.90476190476191,0.0952380952380878,99.80952380952381,50.00000000000373,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15,99.89417989417989,99.5068783068783,0.3873015873015788,97.86031746031746,80.95733610822093,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30,99.94708994708994,99.73439153439152,0.2126984126984155,98.86455026455026,80.35190615835738,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2_dir,99.77777777777777,99.77777777777777,0.0,97.2063492063492,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5_dir,99.90476190476191,99.80952380952381,0.095238095238102,99.52380952380952,74.99999999999906,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15_dir,100.0,99.90476190476191,0.0952380952380878,99.80952380952381,50.00000000000373,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15_dir,99.89417989417989,99.5068783068783,0.3873015873015788,97.86031746031746,80.95733610822093,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30_dir,99.94708994708994,99.73439153439152,0.2126984126984155,98.86455026455026,80.35190615835738,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,99.14285714285714,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RTA2,100.0,99.5873015873016,0.4126984126984041,94.7936507936508,92.07317073170748,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RTA5,100.0,99.80952380952381,0.1904761904761898,98.63492063492063,86.04651162790705,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RTA15,100.0,99.87301587301587,0.12698412698412653,99.4920634920635,75.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,AUC15,100.0,99.03703703703701,0.9629629629629903,97.17460317460313,65.91760299625419,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,AUC30,100.0,99.49523809523807,0.5047619047619349,98.39047619047615,68.63905325443679,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,99.5873015873016,0.4126984126984041,94.7936507936508,92.07317073170748,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,99.80952380952381,0.1904761904761898,98.57142857142858,86.6666666666666,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,99.87301587301587,0.12698412698412653,99.26984126984128,82.60869565217375,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,99.03703703703701,0.9629629629629903,97.03492063492062,67.5231977159164,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,99.49523809523807,0.5047619047619349,98.19047619047619,72.10526315789308,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,99.14285714285714,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RTA2,100.0,99.77777777777777,0.22222222222222854,94.7936507936508,95.73170731707305,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RTA5,100.0,99.77777777777777,0.22222222222222854,98.63492063492063,83.7209302325577,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RTA15,100.0,99.93650793650794,0.06349206349206327,99.4920634920635,87.5,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,AUC15,100.0,99.53650793650792,0.46349206349208316,97.17460317460313,83.59550561797707,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,AUC30,100.0,99.74814814814812,0.25185185185188175,98.39047619047615,84.35239973701366,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,99.77777777777777,0.22222222222222854,94.7936507936508,95.73170731707305,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,99.77777777777777,0.22222222222222854,98.57142857142858,84.44444444444387,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,99.93650793650794,0.06349206349206327,99.26984126984128,91.30434782608687,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,99.53650793650792,0.46349206349208316,97.03492063492062,84.36830835117712,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,99.74814814814812,0.25185185185188175,98.19047619047619,86.0818713450276,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,99.14285714285714,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2,99.77777777777777,99.23809523809524,0.5396825396825307,94.7936507936508,89.17197452229316,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5,99.90476190476191,99.77777777777777,0.12698412698414074,98.63492063492063,89.99999999999899,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15,100.0,99.87301587301587,0.12698412698412653,99.4920634920635,75.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15,99.89417989417989,98.44444444444443,1.4497354497354564,97.17460317460313,46.6926070038914,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30,99.94708994708994,99.1809523809524,0.7661375661375303,98.39047619047615,50.781781101294854,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2_dir,99.77777777777777,99.23809523809524,0.5396825396825307,94.7936507936508,89.17197452229316,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5_dir,99.90476190476191,99.77777777777777,0.12698412698414074,98.57142857142858,90.47619047618942,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15_dir,100.0,99.87301587301587,0.12698412698412653,99.26984126984128,82.60869565217375,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15_dir,99.89417989417989,98.44444444444443,1.4497354497354564,97.03492063492062,49.296817172464635,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30_dir,99.94708994708994,99.1809523809524,0.7661375661375303,98.19047619047619,56.385542168676466,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,99.14285714285714,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2,99.77777777777777,99.68253968253968,0.0952380952380878,94.7936507936508,98.08917197452244,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5,99.90476190476191,99.77777777777777,0.12698412698414074,98.63492063492063,89.99999999999899,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15,100.0,99.87301587301587,0.12698412698412653,99.4920634920635,75.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15,99.89417989417989,99.15343915343917,0.7407407407407192,97.17460317460313,72.762645914398,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30,99.94708994708994,99.54814814814813,0.3989417989418058,98.39047619047615,74.37117607070023,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2_dir,99.77777777777777,99.68253968253968,0.0952380952380878,94.7936507936508,98.08917197452244,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5_dir,99.90476190476191,99.77777777777777,0.12698412698414074,98.57142857142858,90.47619047618942,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15_dir,100.0,99.87301587301587,0.12698412698412653,99.26984126984128,82.60869565217375,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15_dir,99.89417989417989,99.15343915343917,0.7407407407407192,97.03492063492062,74.09326424870544,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,A1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30_dir,99.94708994708994,99.54814814814813,0.3989417989418058,98.19047619047619,77.28915662650549,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RTA2,100.0,8.333333333333332,91.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RTA5,100.0,40.0,60.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RTA15,100.0,75.0,25.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,AUC15,100.0,50.77777777777778,49.22222222222222,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,AUC30,100.0,66.83333333333334,33.16666666666666,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,8.333333333333332,91.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,40.0,60.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,75.0,25.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,50.77777777777778,49.22222222222222,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,64.22222222222224,35.77777777777776,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RTA2,100.0,13.333333333333334,86.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RTA5,100.0,50.0,50.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RTA15,100.0,78.33333333333333,21.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,AUC15,100.0,56.11111111111112,43.88888888888888,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,AUC30,100.0,69.1111111111111,30.8888888888889,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,13.333333333333334,86.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,50.0,50.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,76.66666666666667,23.33333333333333,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,55.44444444444444,44.55555555555556,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,67.55555555555559,32.444444444444414,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RTA2,100.0,18.5,81.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RTA5,100.0,55.00000000000001,44.99999999999999,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RTA15,100.0,82.0,18.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,AUC15,100.0,58.93333333333334,41.06666666666666,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,AUC30,100.0,72.60000000000001,27.39999999999999,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,18.5,81.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,55.00000000000001,44.99999999999999,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,82.0,18.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,58.93333333333334,41.06666666666666,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,72.45000000000003,27.54999999999997,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RTA2,100.0,26.0,74.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RTA5,100.0,59.5,40.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RTA15,100.0,83.0,17.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,AUC15,100.0,63.10000000000001,36.89999999999999,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,AUC30,100.0,75.33333333333337,24.66666666666663,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,26.0,74.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,59.5,40.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,83.0,17.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,63.10000000000001,36.89999999999999,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,75.33333333333337,24.66666666666663,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RTA2,100.0,32.857142857142854,67.14285714285714,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RTA5,100.0,66.42857142857143,33.57142857142857,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RTA15,100.0,85.47619047619047,14.523809523809533,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,AUC15,100.0,66.50793650793649,33.49206349206351,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,AUC30,100.0,77.74603174603173,22.253968253968267,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,32.857142857142854,67.14285714285714,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,66.42857142857143,33.57142857142857,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,85.47619047619047,14.523809523809533,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,66.50793650793649,33.49206349206351,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,77.54761904761905,22.45238095238095,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RTA2,100.0,38.095238095238095,61.904761904761905,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RTA5,100.0,70.23809523809523,29.761904761904773,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RTA15,100.0,87.61904761904762,12.38095238095238,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,AUC15,100.0,71.53968253968253,28.46031746031747,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,AUC30,100.0,81.17460317460313,18.825396825396865,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,38.095238095238095,61.904761904761905,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,70.23809523809523,29.761904761904773,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,87.38095238095238,12.61904761904762,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,71.52380952380952,28.47619047619048,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,80.6349206349206,19.365079365079396,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RRA2,100.0,97.0,3.0,96.11111111111111,22.857142857142794,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,99.66666666666667,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RTA2,100.0,45.55555555555556,54.44444444444444,9.777777777777779,39.6551724137931,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RTA5,100.0,70.77777777777777,29.22222222222223,38.0,52.8673835125448,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RTA15,100.0,82.44444444444444,17.555555555555557,68.77777777777779,43.77224199288254,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,AUC15,100.0,70.35555555555555,29.644444444444446,46.08888888888888,45.012366034624904,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,AUC30,100.0,78.94814814814815,21.05185185185185,61.944444444444436,44.68126520681267,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,45.55555555555556,54.44444444444444,9.777777777777779,39.6551724137931,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,70.77777777777777,29.22222222222223,38.0,52.8673835125448,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,82.44444444444444,17.555555555555557,68.77777777777779,43.77224199288254,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,70.35555555555555,29.644444444444446,46.08888888888888,45.012366034624904,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,78.90370370370371,21.096296296296288,61.911111111111104,44.612991054064594,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RRA2,100.0,99.44444444444444,0.5555555555555571,96.11111111111111,85.71428571428567,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,99.66666666666667,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RTA2,100.0,46.0,54.0,9.777777777777779,40.14778325123152,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RTA5,100.0,72.22222222222221,27.777777777777786,38.0,55.19713261648744,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RTA15,100.0,86.55555555555556,13.444444444444443,68.77777777777779,56.939501779359425,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,AUC15,100.0,72.9777777777778,27.022222222222197,46.08888888888888,49.87633965375109,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,AUC30,100.0,81.03333333333332,18.966666666666683,61.944444444444436,50.16058394160581,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,46.0,54.0,9.777777777777779,40.14778325123152,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,72.22222222222221,27.777777777777786,38.0,55.19713261648744,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,86.55555555555556,13.444444444444443,68.77777777777779,56.939501779359425,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,72.9777777777778,27.022222222222197,46.08888888888888,49.87633965375109,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,80.98518518518519,19.014814814814812,61.911111111111104,50.07779074290161,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2,21.666666666666668,5.0,16.666666666666668,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5,63.33333333333333,21.666666666666668,41.66666666666666,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15,93.33333333333333,73.33333333333333,20.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15,65.77777777777779,43.55555555555556,22.22222222222223,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30,80.5555555555556,61.777777777777786,18.777777777777814,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2_dir,21.666666666666668,5.0,16.666666666666668,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5_dir,63.33333333333333,21.666666666666668,41.66666666666666,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15_dir,93.33333333333333,73.33333333333333,20.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15_dir,65.77777777777779,43.55555555555556,22.22222222222223,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30_dir,80.5555555555556,60.50000000000003,20.05555555555557,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2,21.666666666666668,5.0,16.666666666666668,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5,63.33333333333333,31.666666666666664,31.666666666666664,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15,93.33333333333333,78.33333333333333,15.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15,65.77777777777779,47.0,18.777777777777786,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30,80.5555555555556,63.500000000000014,17.055555555555586,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2_dir,21.666666666666668,5.0,16.666666666666668,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5_dir,63.33333333333333,31.666666666666664,31.666666666666664,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15_dir,93.33333333333333,78.33333333333333,15.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15_dir,65.77777777777779,47.0,18.777777777777786,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30_dir,80.5555555555556,63.38888888888891,17.166666666666693,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2,24.0,5.0,19.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5,64.5,40.5,24.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15,95.0,78.0,17.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15,68.96666666666668,53.30000000000001,15.666666666666671,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30,83.51666666666672,68.65000000000002,14.866666666666703,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2_dir,24.0,5.0,19.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5_dir,64.5,40.5,24.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15_dir,95.0,77.5,17.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15_dir,68.96666666666668,53.06666666666667,15.900000000000013,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30_dir,83.51666666666672,68.0,15.516666666666723,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2,24.0,9.0,15.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5,64.5,44.0,20.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15,95.0,82.0,13.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15,68.96666666666668,54.83333333333334,14.13333333333334,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30,83.51666666666672,69.55000000000004,13.966666666666683,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2_dir,24.0,9.0,15.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5_dir,64.5,44.0,20.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15_dir,95.0,82.0,13.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15_dir,68.96666666666668,54.83333333333334,14.13333333333334,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30_dir,83.51666666666672,69.55000000000004,13.966666666666683,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2,26.190476190476193,17.61904761904762,8.571428571428573,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5,65.71428571428571,54.047619047619044,11.666666666666664,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15,92.85714285714286,80.0,12.857142857142861,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15,68.26984126984127,59.47619047619048,8.793650793650784,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30,82.74603174603176,72.53968253968253,10.20634920634923,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2_dir,26.190476190476193,17.61904761904762,8.571428571428573,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5_dir,65.71428571428571,54.047619047619044,11.666666666666664,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15_dir,92.85714285714286,79.04761904761905,13.80952380952381,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15_dir,68.26984126984127,59.190476190476204,9.079365079365061,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30_dir,82.74603174603176,71.7936507936508,10.952380952380963,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2,26.190476190476193,15.95238095238095,10.238095238095243,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5,65.71428571428571,54.285714285714285,11.428571428571423,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15,92.85714285714286,82.14285714285714,10.714285714285722,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15,68.26984126984127,59.92063492063491,8.349206349206355,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30,82.74603174603176,74.36507936507935,8.380952380952408,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2_dir,26.190476190476193,15.95238095238095,10.238095238095243,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5_dir,65.71428571428571,53.80952380952381,11.904761904761898,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15_dir,92.85714285714286,81.19047619047619,11.666666666666671,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15_dir,68.26984126984127,59.39682539682539,8.873015873015873,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30_dir,82.74603174603176,73.25396825396824,9.492063492063522,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA2,100.0,97.22222222222221,2.7777777777777857,96.11111111111111,28.57142857142831,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,99.66666666666667,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2,26.444444444444443,25.555555555555554,0.8888888888888893,9.777777777777779,94.66666666666667,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5,66.0,58.88888888888889,7.111111111111107,38.0,74.60317460317461,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15,89.88888888888889,79.11111111111111,10.777777777777771,68.77777777777779,48.94736842105263,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15,67.86666666666667,61.98518518518517,5.881481481481501,46.08888888888888,72.9931972789115,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30,81.07037037037038,72.21111111111111,8.859259259259275,61.944444444444436,53.67931835786209,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2_dir,26.444444444444443,25.555555555555554,0.8888888888888893,9.777777777777779,94.66666666666667,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5_dir,66.0,58.88888888888889,7.111111111111107,38.0,74.60317460317461,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15_dir,89.88888888888889,79.11111111111111,10.777777777777771,68.77777777777779,48.94736842105263,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15_dir,67.86666666666667,61.98518518518517,5.881481481481501,46.08888888888888,72.9931972789115,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30_dir,81.07037037037038,72.1962962962963,8.874074074074088,61.911111111111104,53.68258264063404,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA2,100.0,100.0,0.0,96.11111111111111,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,99.66666666666667,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2,26.444444444444443,22.11111111111111,4.333333333333332,9.777777777777779,74.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5,66.0,56.44444444444444,9.555555555555557,38.0,65.87301587301587,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15,89.88888888888889,80.0,9.888888888888886,68.77777777777779,53.157894736842096,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15,67.86666666666667,61.34074074074074,6.525925925925932,46.08888888888888,70.03401360544217,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30,81.07037037037038,73.50370370370368,7.5666666666667055,61.944444444444436,60.43764523625081,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2_dir,26.444444444444443,22.11111111111111,4.333333333333332,9.777777777777779,74.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5_dir,66.0,56.44444444444444,9.555555555555557,38.0,65.87301587301587,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15_dir,89.88888888888889,80.0,9.888888888888886,68.77777777777779,53.157894736842096,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15_dir,67.86666666666667,61.34074074074074,6.525925925925932,46.08888888888888,70.03401360544217,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30_dir,81.07037037037038,73.39999999999998,7.6703703703704065,61.911111111111104,59.96520394355292,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RRA2,100.0,96.88888888888889,3.1111111111111143,96.77777777777777,3.448275862069057,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RRA5,100.0,97.22222222222221,2.7777777777777857,96.88888888888889,10.714285714285552,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,97.22222222222221,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RTA2,100.0,39.0,61.0,11.777777777777777,30.856423173803524,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RTA5,100.0,67.77777777777779,32.222222222222214,32.0,52.61437908496733,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RTA15,100.0,81.22222222222221,18.777777777777786,71.11111111111111,34.999999999999964,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,AUC15,100.0,67.4962962962963,32.50370370370371,44.970370370370375,40.93417687441108,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,AUC30,100.0,76.65555555555557,23.344444444444434,62.54074074074073,37.68044295036587,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,38.88888888888889,61.11111111111111,11.777777777777777,30.730478589420656,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,67.66666666666666,32.33333333333334,32.0,52.45098039215685,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,81.0,19.0,71.0,34.48275862068966,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,67.33333333333334,32.66666666666666,44.970370370370375,40.63804011307041,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,76.39629629629631,23.603703703703687,62.44444444444445,37.14990138067065,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RRA2,100.0,97.11111111111111,2.8888888888888857,96.77777777777777,10.34482758620717,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,96.88888888888889,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,97.22222222222221,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RTA2,100.0,42.44444444444444,57.55555555555556,11.777777777777777,34.760705289672536,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RTA5,100.0,71.88888888888889,28.111111111111114,32.0,58.66013071895424,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RTA15,100.0,82.22222222222221,17.777777777777786,71.11111111111111,38.461538461538424,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,AUC15,100.0,69.74814814814815,30.251851851851853,44.970370370370375,45.02624848566428,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,AUC30,100.0,77.8111111111111,22.188888888888897,62.54074074074073,40.76527585525014,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,42.44444444444444,57.55555555555556,11.777777777777777,34.760705289672536,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,71.88888888888889,28.111111111111114,32.0,58.66013071895424,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,82.11111111111111,17.888888888888886,71.0,38.31417624521073,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,69.74074074074073,30.259259259259267,44.970370370370375,45.012787723785145,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,77.74074074074073,22.259259259259267,62.44444444444445,40.72978303747532,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA2,100.0,96.88888888888889,3.1111111111111143,96.77777777777777,3.448275862069057,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA5,100.0,97.22222222222221,2.7777777777777857,96.88888888888889,10.714285714285552,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,97.22222222222221,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2,26.444444444444443,24.22222222222222,2.2222222222222214,11.777777777777777,84.84848484848486,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5,66.0,57.111111111111114,8.888888888888886,32.0,73.8562091503268,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15,89.88888888888889,79.0,10.888888888888886,71.11111111111111,42.01183431952663,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15,67.86666666666667,60.65185185185186,7.214814814814815,44.970370370370375,68.48916208346813,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30,81.07037037037038,71.29999999999998,9.7703703703704,62.54074074074073,47.271637017789224,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2_dir,26.444444444444443,24.22222222222222,2.2222222222222214,11.777777777777777,84.84848484848486,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5_dir,66.0,57.111111111111114,8.888888888888886,32.0,73.8562091503268,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15_dir,89.88888888888889,79.0,10.888888888888886,71.0,42.352941176470594,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15_dir,67.86666666666667,60.65185185185186,7.214814814814815,44.970370370370375,68.48916208346813,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30_dir,81.07037037037038,71.29999999999998,9.7703703703704,62.44444444444445,47.54424338834744,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA2,100.0,97.22222222222221,2.7777777777777857,96.77777777777777,13.793103448275787,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,96.88888888888889,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,97.22222222222221,100.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2,26.444444444444443,23.22222222222222,3.2222222222222214,11.777777777777777,78.03030303030305,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5,66.0,57.55555555555556,8.444444444444443,32.0,75.16339869281046,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15,89.88888888888889,78.22222222222223,11.666666666666657,71.11111111111111,37.86982248520713,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15,67.86666666666667,60.46666666666665,7.400000000000027,44.970370370370375,67.68036234228394,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30,81.07037037037038,71.32222222222221,9.748148148148175,62.54074074074073,47.391565060963345,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2_dir,26.444444444444443,23.22222222222222,3.2222222222222214,11.777777777777777,78.03030303030305,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5_dir,66.0,57.55555555555556,8.444444444444443,32.0,75.16339869281046,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15_dir,89.88888888888889,78.22222222222223,11.666666666666657,71.0,38.2352941176471,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15_dir,67.86666666666667,60.46666666666665,7.400000000000027,44.970370370370375,67.68036234228394,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,A1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30_dir,81.07037037037038,71.32222222222221,9.748148148148175,62.44444444444445,47.663551401869036,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RTA2,100.0,2.2222222222222223,97.77777777777777,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RTA5,100.0,15.555555555555555,84.44444444444444,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RTA15,100.0,52.59259259259259,47.40740740740741,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,AUC15,100.0,29.037037037037035,70.96296296296296,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,AUC30,100.0,45.95061728395062,54.04938271604938,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,2.2222222222222223,97.77777777777777,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,14.814814814814813,85.18518518518519,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,51.85185185185185,48.14814814814815,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,28.39506172839506,71.60493827160494,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,44.888888888888886,55.111111111111114,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RTA2,100.0,2.9629629629629632,97.03703703703704,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RTA5,100.0,11.11111111111111,88.88888888888889,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RTA15,100.0,52.59259259259259,47.40740740740741,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,AUC15,100.0,27.209876543209877,72.79012345679013,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,AUC30,100.0,46.74074074074074,53.25925925925926,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,2.9629629629629632,97.03703703703704,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,10.37037037037037,89.62962962962963,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,51.11111111111111,48.88888888888889,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,26.46913580246914,73.53086419753086,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,45.62962962962965,54.37037037037035,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RRA2,100.0,97.77777777777777,2.2222222222222285,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RTA2,100.0,6.666666666666667,93.33333333333333,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RTA5,100.0,30.0,70.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RTA15,100.0,64.66666666666666,35.33333333333334,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,AUC15,100.0,39.76296296296296,60.23703703703704,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,AUC30,100.0,57.5111111111111,42.4888888888889,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,6.666666666666667,93.33333333333333,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,30.0,70.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,62.44444444444445,37.55555555555555,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,38.96296296296297,61.03703703703703,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,55.32592592592592,44.67407407407408,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RRA2,100.0,99.77777777777777,0.22222222222222854,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RTA2,100.0,6.444444444444445,93.55555555555556,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RTA5,100.0,22.444444444444443,77.55555555555556,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RTA15,100.0,58.88888888888889,41.11111111111111,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,AUC15,100.0,34.25185185185185,65.74814814814815,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,AUC30,100.0,52.32592592592593,47.67407407407407,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,6.444444444444445,93.55555555555556,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,22.444444444444443,77.55555555555556,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,57.55555555555556,42.44444444444444,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,33.837037037037035,66.16296296296296,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,51.16296296296296,48.83703703703704,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RRA2,100.0,94.70899470899471,5.291005291005291,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RTA2,100.0,11.64021164021164,88.35978835978835,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RTA5,100.0,38.62433862433862,61.37566137566138,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RTA15,100.0,72.5925925925926,27.407407407407405,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,AUC15,100.0,48.57142857142856,51.42857142857144,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,AUC30,100.0,64.87125220458555,35.128747795414455,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,11.64021164021164,88.35978835978835,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,38.62433862433862,61.37566137566138,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,70.7936507936508,29.206349206349202,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,47.915343915343925,52.084656084656075,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,62.596119929453266,37.403880070546734,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RRA2,100.0,98.83597883597884,1.1640211640211646,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RTA2,100.0,9.841269841269842,90.15873015873015,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RTA5,100.0,30.687830687830687,69.31216931216932,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RTA15,100.0,67.72486772486772,32.27513227513228,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,AUC15,100.0,42.37742504409171,57.62257495590829,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,AUC30,100.0,60.13403880070547,39.86596119929453,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,9.735449735449736,90.26455026455027,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,30.158730158730158,69.84126984126985,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,65.5026455026455,34.49735449735449,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,41.326278659612,58.673721340388,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,57.978835978835974,42.021164021164026,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RRA2,100.0,91.55555555555556,8.444444444444443,72.49382716049382,69.29982046678636,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RRA5,100.0,98.61728395061729,1.382716049382708,87.50617283950616,88.93280632411074,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,98.27160493827161,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RTA2,100.0,13.777777777777779,86.22222222222223,3.901234567901234,10.277492291880783,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RTA5,100.0,45.23456790123457,54.76543209876543,14.666666666666666,35.82175925925927,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RTA15,100.0,81.4320987654321,18.5679012345679,45.48148148148148,65.94202898550725,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,AUC15,100.0,56.04938271604938,43.95061728395062,22.969547325102877,42.94384135396187,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,AUC30,100.0,71.440329218107,28.559670781893004,40.88395061728395,51.68880349734079,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,13.777777777777779,86.22222222222223,3.901234567901234,10.277492291880783,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,45.23456790123457,54.76543209876543,14.666666666666666,35.82175925925927,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,80.69135802469137,19.308641975308632,45.4320987654321,64.61538461538463,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,55.8320987654321,44.1679012345679,22.959670781893006,42.66911670441435,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,70.47736625514402,29.52263374485598,40.76543209876544,50.15978880088924,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RRA2,100.0,97.23456790123457,2.76543209876543,72.49382716049382,89.94614003590665,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,87.50617283950616,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,98.27160493827161,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RTA2,100.0,15.012345679012345,84.98765432098766,3.901234567901234,11.562178828365878,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RTA5,100.0,42.41975308641975,57.58024691358025,14.666666666666666,32.52314814814815,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RTA15,100.0,78.81481481481481,21.18518518518519,45.48148148148148,61.14130434782608,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,AUC15,100.0,52.8559670781893,47.1440329218107,22.969547325102877,38.79818787930593,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,AUC30,100.0,69.54074074074072,30.459259259259284,40.88395061728395,48.475482415838236,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,15.012345679012345,84.98765432098766,3.901234567901234,11.562178828365878,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,42.27160493827161,57.72839506172839,14.666666666666666,32.349537037037045,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,77.58024691358024,22.41975308641976,45.4320987654321,58.91402714932125,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,52.45432098765433,47.54567901234567,22.959670781893006,38.2846886885176,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,68.19259259259259,31.80740740740741,40.76543209876544,46.302626094205905,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2,17.037037037037038,1.4814814814814816,15.555555555555557,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5,43.7037037037037,9.62962962962963,34.074074074074076,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15,65.92592592592592,41.48148148148148,24.444444444444443,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15,47.85185185185186,21.679012345679013,26.17283950617285,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30,59.43209876543211,36.51851851851853,22.913580246913575,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2_dir,17.037037037037038,1.4814814814814816,15.555555555555557,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5_dir,43.7037037037037,9.62962962962963,34.074074074074076,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15_dir,65.92592592592592,40.74074074074074,25.185185185185183,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15_dir,47.85185185185186,21.28395061728395,26.567901234567913,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30_dir,59.43209876543211,35.7283950617284,23.70370370370371,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2,17.037037037037038,1.4814814814814816,15.555555555555557,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5,43.7037037037037,10.37037037037037,33.33333333333333,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15,65.92592592592592,38.51851851851852,27.407407407407405,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15,47.85185185185186,19.901234567901234,27.950617283950628,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30,59.43209876543211,35.012345679012356,24.419753086419753,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2_dir,17.037037037037038,1.4814814814814816,15.555555555555557,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5_dir,43.7037037037037,10.37037037037037,33.33333333333333,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15_dir,65.92592592592592,37.77777777777778,28.148148148148145,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15_dir,47.85185185185186,19.50617283950617,28.34567901234569,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30_dir,59.43209876543211,34.444444444444436,24.987654320987673,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA2,100.0,97.55555555555556,2.444444444444443,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2,26.666666666666668,3.7777777777777777,22.88888888888889,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5,49.77777777777778,21.777777777777775,28.000000000000004,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15,68.66666666666667,52.44444444444445,16.22222222222222,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15,52.47407407407406,31.2,21.27407407407406,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30,63.65925925925924,48.12592592592592,15.533333333333317,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2_dir,26.666666666666668,3.7777777777777777,22.88888888888889,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5_dir,49.77777777777778,21.777777777777775,28.000000000000004,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15_dir,68.66666666666667,52.0,16.66666666666667,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15_dir,52.47407407407406,31.081481481481482,21.392592592592578,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30_dir,63.65925925925924,47.19999999999999,16.459259259259248,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA2,100.0,99.77777777777777,0.22222222222222854,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2,26.666666666666668,3.111111111111111,23.555555555555557,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5,49.77777777777778,17.333333333333336,32.44444444444444,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15,68.66666666666667,47.77777777777778,20.888888888888893,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15,52.47407407407406,27.244444444444444,25.229629629629617,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30,63.65925925925924,43.02962962962963,20.629629629629605,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2_dir,26.666666666666668,3.111111111111111,23.555555555555557,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5_dir,49.77777777777778,17.11111111111111,32.66666666666667,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15_dir,68.66666666666667,47.11111111111111,21.555555555555564,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15_dir,52.47407407407406,27.02222222222222,25.451851851851842,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30_dir,63.65925925925924,42.37777777777777,21.281481481481464,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA2,100.0,94.70899470899471,5.291005291005291,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2,31.428571428571427,8.465608465608465,22.962962962962962,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5,52.80423280423281,29.735449735449738,23.068783068783073,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15,73.01587301587301,60.74074074074074,12.275132275132272,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15,56.592592592592595,39.28747795414462,17.305114638447975,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30,67.76014109347443,54.90652557319222,12.853615520282212,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2_dir,31.428571428571427,8.465608465608465,22.962962962962962,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5_dir,52.80423280423281,29.629629629629626,23.174603174603185,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15_dir,73.01587301587301,59.78835978835979,13.22751322751322,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15_dir,56.592592592592595,39.054673721340386,17.53791887125221,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30_dir,67.76014109347443,53.73897707231039,14.02116402116404,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA2,100.0,98.73015873015873,1.2698412698412653,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2,31.428571428571427,7.830687830687831,23.597883597883595,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5,52.80423280423281,23.703703703703706,29.100529100529105,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15,73.01587301587301,53.96825396825397,19.047619047619044,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15,56.592592592592595,33.523809523809526,23.06878306878307,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30,67.76014109347443,49.75661375661373,18.0035273368607,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2_dir,31.428571428571427,7.830687830687831,23.597883597883595,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5_dir,52.80423280423281,23.703703703703706,29.100529100529105,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15_dir,73.01587301587301,53.22751322751322,19.78835978835979,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15_dir,56.592592592592595,33.31922398589066,23.273368606701936,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30_dir,67.76014109347443,48.85361552028218,18.906525573192248,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA2,100.0,91.55555555555556,8.444444444444443,72.49382716049382,69.29982046678636,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA5,100.0,98.66666666666667,1.3333333333333286,87.50617283950616,89.32806324110676,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,98.27160493827161,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2,37.28395061728395,12.641975308641976,24.641975308641975,3.901234567901234,26.183431952662726,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5,57.7283950617284,36.34567901234568,21.382716049382722,14.666666666666666,50.344036697247695,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15,76.8395061728395,68.69135802469137,8.148148148148138,45.48148148148148,74.0157480314961,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15,61.36296296296296,45.99176954732511,15.371193415637848,22.969547325102877,59.96398559423772,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30,71.72674897119343,61.05185185185184,10.674897119341587,40.88395061728395,65.38933660671394,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2_dir,37.28395061728395,12.641975308641976,24.641975308641975,3.901234567901234,26.183431952662726,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5_dir,57.7283950617284,36.34567901234568,21.382716049382722,14.666666666666666,50.344036697247695,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15_dir,76.79012345679013,68.5925925925926,8.197530864197532,45.4320987654321,73.85826771653544,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15_dir,61.336625514403295,45.95226337448561,15.384362139917684,22.959670781893006,59.912498927682975,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30_dir,71.66419753086419,60.72592592592593,10.938271604938258,40.76543209876544,64.59964839379897,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA2,100.0,97.28395061728395,2.716049382716051,72.49382716049382,90.12567324955116,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,87.50617283950616,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,98.27160493827161,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2,37.28395061728395,12.444444444444445,24.839506172839506,3.901234567901234,25.59171597633136,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5,57.7283950617284,35.7037037037037,22.024691358024697,14.666666666666666,48.85321100917431,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15,76.8395061728395,66.2716049382716,10.567901234567913,45.48148148148148,66.29921259842516,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15,61.36296296296296,44.513580246913584,16.849382716049377,22.969547325102877,56.11387412107702,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30,71.72674897119343,59.4880658436214,12.238683127572031,40.88395061728395,60.319154613865585,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2_dir,37.28395061728395,12.444444444444445,24.839506172839506,3.901234567901234,25.59171597633136,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5_dir,57.7283950617284,35.65432098765432,22.074074074074076,14.666666666666666,48.73853211009175,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15_dir,76.79012345679013,66.02469135802468,10.765432098765444,45.4320987654321,65.66929133858264,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15_dir,61.336625514403295,44.42139917695473,16.915226337448566,22.959670781893006,55.92347945440507,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30_dir,71.66419753086419,59.02551440329219,12.638683127571994,40.76543209876544,59.09647861062282,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.81481481481481,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RTA2,100.0,24.938271604938272,75.06172839506172,5.234567901234568,20.79207920792079,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RTA5,100.0,45.876543209876544,54.123456790123456,21.728395061728396,30.85173501577287,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RTA15,100.0,70.96296296296296,29.037037037037038,40.345679012345684,51.324503311258276,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,AUC15,100.0,50.51522633744856,49.48477366255144,27.009053497942386,32.204230751883095,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,AUC30,100.0,64.70288065843621,35.297119341563786,38.57777777777779,42.53363348877096,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,24.938271604938272,75.06172839506172,5.234567901234568,20.79207920792079,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,45.876543209876544,54.123456790123456,21.728395061728396,30.85173501577287,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,70.5679012345679,29.4320987654321,40.2962962962963,50.703060380479734,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,50.42962962962962,49.57037037037038,26.992592592592597,32.10227272727271,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,64.18436213991768,35.81563786008232,38.31604938271605,41.93686120673549,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.81481481481481,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RTA2,100.0,15.160493827160494,84.8395061728395,5.234567901234568,10.47420531526837,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RTA5,100.0,37.382716049382715,62.617283950617285,21.728395061728396,19.999999999999996,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RTA15,100.0,59.1604938271605,40.8395061728395,40.345679012345684,31.539735099337754,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,AUC15,100.0,41.53086419753086,58.46913580246914,27.009053497942386,19.895358802038697,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,AUC30,100.0,55.99835390946504,44.00164609053496,38.57777777777779,28.362008897464772,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,15.160493827160494,84.8395061728395,5.234567901234568,10.47420531526837,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,37.333333333333336,62.666666666666664,21.728395061728396,19.936908517350158,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,58.2716049382716,41.7283950617284,40.2962962962963,30.10752688172042,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,41.24444444444444,58.75555555555556,26.992592592592597,19.521103896103888,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,55.009053497942375,44.990946502057625,38.31604938271605,27.062151415685936,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.81481481481481,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2,37.28395061728395,19.950617283950617,17.333333333333332,5.234567901234568,45.91679506933745,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5,57.7283950617284,39.55555555555556,18.172839506172842,21.728395061728396,49.519890260631,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15,76.8395061728395,61.82716049382716,15.012345679012348,40.345679012345684,58.86332882273341,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15,61.36296296296296,44.427983539094654,16.934979423868306,27.009053497942386,50.704360325826556,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30,71.72674897119343,57.22798353909465,14.498765432098779,38.57777777777779,56.2617936239944,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2_dir,37.28395061728395,19.950617283950617,17.333333333333332,5.234567901234568,45.91679506933745,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5_dir,57.7283950617284,39.50617283950617,18.22222222222223,21.728395061728396,49.38271604938271,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15_dir,76.79012345679013,61.679012345679006,15.111111111111121,40.2962962962963,58.59269282814611,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15_dir,61.336625514403295,44.35555555555555,16.981069958847748,26.992592592592597,50.55598159509199,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,omnivggt,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30_dir,71.66419753086419,56.87078189300411,14.793415637860079,38.31604938271605,55.639468878029504,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.81481481481481,100.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2,37.28395061728395,13.037037037037036,24.24691358024691,5.234567901234568,24.345146379044685,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5,57.7283950617284,32.098765432098766,25.629629629629633,21.728395061728396,28.806584362139915,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15,76.8395061728395,53.4320987654321,23.407407407407405,40.345679012345684,35.859269282814616,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15,61.36296296296296,37.19176954732511,24.171193415637852,27.009053497942386,29.640632486823208,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30,71.72674897119343,50.67325102880659,21.05349794238684,38.57777777777779,36.48823120468763,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2_dir,37.28395061728395,13.037037037037036,24.24691358024691,5.234567901234568,24.345146379044685,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5_dir,57.7283950617284,32.098765432098766,25.629629629629633,21.728395061728396,28.806584362139915,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15_dir,76.79012345679013,53.28395061728395,23.506172839506178,40.2962962962963,35.58863328822732,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15_dir,61.336625514403295,37.15226337448561,24.18436213991769,26.992592592592597,29.582055214723944,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
released,A1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30_dir,71.66419753086419,50.36707818930041,21.29711934156378,38.31604938271605,36.137025519522176,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,v2,gt,0.0,0.3,AA,RRA2,100.0,96.31313131313132,3.686868686868678,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RRA5,100.0,98.83838383838383,1.1616161616161662,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RRA15,100.0,99.4949494949495,0.5050505050505052,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RTA2,100.0,18.737373737373737,81.26262626262627,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RTA5,100.0,63.68686868686869,36.31313131313131,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RTA15,100.0,93.13131313131314,6.868686868686865,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,AUC15,100.0,68.53198653198652,31.46801346801348,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,AUC30,100.0,82.4023569023569,17.5976430976431,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RTA2_dir,100.0,18.737373737373737,81.26262626262627,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RTA5_dir,100.0,63.68686868686869,36.31313131313131,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,RTA15_dir,100.0,93.13131313131314,6.868686868686865,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,AUC15_dir,100.0,68.53198653198652,31.46801346801348,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.3,AA,AUC30_dir,100.0,82.39898989898991,17.60101010101009,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RRA2,100.0,97.02020202020202,2.9797979797979792,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RRA5,100.0,99.19191919191918,0.8080808080808168,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RRA15,100.0,99.79797979797979,0.20202020202020776,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RTA2,100.0,22.97979797979798,77.02020202020202,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RTA5,100.0,64.19191919191918,35.80808080808082,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RTA15,100.0,93.38383838383838,6.6161616161616195,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,AUC15,100.0,69.6902356902357,30.309764309764304,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,AUC30,100.0,83.03535353535352,16.964646464646478,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RTA2_dir,100.0,22.97979797979798,77.02020202020202,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RTA5_dir,100.0,64.19191919191918,35.80808080808082,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,RTA15_dir,100.0,93.38383838383838,6.6161616161616195,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,AUC15_dir,100.0,69.6902356902357,30.309764309764304,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.3,AA,AUC30_dir,100.0,83.03535353535352,16.964646464646478,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RRA2,100.0,93.22727272727272,6.7727272727272805,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RRA5,100.0,98.04545454545455,1.9545454545454533,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RRA15,100.0,99.25757575757575,0.7424242424242493,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RTA2,100.0,21.439393939393938,78.56060606060606,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RTA5,100.0,69.63636363636364,30.36363636363636,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RTA15,100.0,93.81818181818183,6.181818181818173,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,AUC15,100.0,71.34545454545456,28.654545454545442,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,AUC30,100.0,83.9050505050505,16.094949494949503,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RTA2_dir,100.0,21.439393939393938,78.56060606060606,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RTA5_dir,100.0,69.63636363636364,30.36363636363636,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,RTA15_dir,100.0,93.81818181818183,6.181818181818173,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,AUC15_dir,100.0,71.34545454545456,28.654545454545442,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.5,AA,AUC30_dir,100.0,83.89292929292928,16.10707070707072,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RRA2,100.0,94.24242424242424,5.757575757575765,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RRA5,100.0,98.16666666666667,1.8333333333333286,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RRA15,100.0,99.42424242424242,0.5757575757575779,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RTA2,100.0,25.545454545454543,74.45454545454545,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RTA5,100.0,72.04545454545455,27.954545454545453,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RTA15,100.0,94.5909090909091,5.4090909090909065,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,AUC15,100.0,73.13636363636363,26.863636363636374,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,AUC30,100.0,85.02929292929291,14.970707070707093,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RTA2_dir,100.0,25.545454545454543,74.45454545454545,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RTA5_dir,100.0,72.04545454545455,27.954545454545453,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,RTA15_dir,100.0,94.5909090909091,5.4090909090909065,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,AUC15_dir,100.0,73.13636363636363,26.863636363636374,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.5,AA,AUC30_dir,100.0,85.02474747474747,14.975252525252529,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RRA2,100.0,90.1010101010101,9.898989898989896,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RRA5,100.0,97.38816738816739,2.611832611832611,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RRA15,100.0,99.16305916305916,0.8369408369408404,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RTA2,100.0,23.83116883116883,76.16883116883116,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RTA5,100.0,71.75324675324676,28.246753246753244,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RTA15,100.0,94.40836940836941,5.59163059163059,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,AUC15,100.0,72.63540163540164,27.364598364598365,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,AUC30,100.0,84.66883116883115,15.331168831168853,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RTA2_dir,100.0,23.83116883116883,76.16883116883116,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RTA5_dir,100.0,71.73160173160173,28.268398268398272,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,RTA15_dir,100.0,94.34343434343434,5.656565656565661,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,AUC15_dir,100.0,72.61087061087059,27.38912938912941,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,0.7,AA,AUC30_dir,100.0,84.63107263107264,15.368927368927359,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RRA2,100.0,91.8037518037518,8.196248196248206,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RRA5,100.0,97.5901875901876,2.409812409812403,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RRA15,100.0,99.14862914862915,0.8513708513708451,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RTA2,100.0,27.914862914862915,72.08513708513709,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RTA5,100.0,74.63203463203463,25.36796536796537,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RTA15,100.0,94.99278499278499,5.0072150072150095,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,AUC15,100.0,74.62385762385762,25.376142376142383,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,AUC30,100.0,85.86123136123136,14.138768638768639,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RTA2_dir,100.0,27.914862914862915,72.08513708513709,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RTA5_dir,100.0,74.63203463203463,25.36796536796537,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,RTA15_dir,100.0,94.99278499278499,5.0072150072150095,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,AUC15_dir,100.0,74.62385762385762,25.376142376142383,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,0.7,AA,AUC30_dir,100.0,85.86002886002885,14.139971139971152,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RRA2,100.0,85.5016835016835,14.498316498316498,58.52188552188552,65.04586411234678,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RRA5,100.0,95.82828282828282,4.171717171717177,88.68686868686869,63.12499999999994,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RRA15,100.0,98.36026936026936,1.6397306397306437,96.46127946127946,53.66317792578487,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RTA2,100.0,25.88888888888889,74.11111111111111,10.494949494949495,17.19896174246699,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RTA5,100.0,73.32323232323232,26.676767676767682,46.48148148148148,50.15413652091852,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RTA15,100.0,94.21212121212122,5.787878787878782,88.3097643097643,50.48963133640561,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,AUC15,100.0,73.08552188552187,26.91447811447813,58.07340067340068,35.80572107739994,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,AUC30,100.0,84.66588103254769,15.334118967452312,75.0090909090909,38.641211843588444,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RTA2_dir,100.0,25.88888888888889,74.11111111111111,10.484848484848484,17.208305122997068,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RTA5_dir,100.0,73.31986531986531,26.680134680134685,46.43434343434343,50.19171538123074,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,RTA15_dir,100.0,94.18181818181817,5.818181818181827,87.98653198653199,51.56950672645733,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,AUC15_dir,100.0,73.07901234567902,26.92098765432098,57.966105499438825,35.95409615456504,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,0.0,1.0,AA,AUC30_dir,100.0,84.64624017957351,15.35375982042649,74.81133557800223,39.04496259429404,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RRA2,100.0,88.55218855218855,11.447811447811446,58.966329966329965,72.10141954541724,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RRA5,100.0,95.85185185185185,4.148148148148152,88.37037037037037,64.33121019108277,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RRA15,100.0,98.4949494949495,1.5050505050505052,96.12457912457913,61.1642050390964,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RTA2,100.0,31.414141414141415,68.58585858585859,10.693602693602694,23.201628713617858,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RTA5,100.0,76.64983164983164,23.35016835016836,46.35353535353535,56.47398481139771,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RTA15,100.0,94.34343434343434,5.656565656565661,87.78114478114477,53.70625516671257,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,AUC15,100.0,75.32817059483727,24.671829405162725,57.76632996632996,41.58255868956321,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,AUC30,100.0,85.8503928170595,14.1496071829405,74.62884399551068,44.22955272342819,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RTA2_dir,100.0,31.414141414141415,68.58585858585859,10.686868686868687,23.207419135942093,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RTA5_dir,100.0,76.64646464646465,23.35353535353535,46.2996632996633,56.51138002382595,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,RTA15_dir,100.0,94.31649831649833,5.6835016835016745,87.45791245791246,54.68456375838933,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,AUC15_dir,100.0,75.31784511784512,24.682154882154876,57.67833894500561,41.679616851328355,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,0.0,1.0,AA,AUC30_dir,100.0,85.8230078563412,14.176992143658794,74.4138047138047,44.59124545450568,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA2,100.0,96.21212121212122,3.787878787878782,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA5,100.0,98.83838383838383,1.1616161616161662,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA15,100.0,99.4949494949495,0.5050505050505052,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2,49.3939393939394,18.535353535353536,30.85858585858586,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5,82.92929292929293,63.787878787878796,19.14141414141413,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15,97.52525252525253,93.18181818181817,4.343434343434353,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15,82.16498316498317,68.3939393939394,13.771043771043765,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30,90.67171717171718,82.34680134680136,8.32491582491582,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2_dir,49.3939393939394,18.535353535353536,30.85858585858586,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5_dir,82.92929292929293,63.787878787878796,19.14141414141413,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15_dir,97.52525252525253,93.18181818181817,4.343434343434353,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15_dir,82.16498316498317,68.3939393939394,13.771043771043765,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30_dir,90.67171717171718,82.34680134680136,8.32491582491582,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA2,100.0,97.07070707070707,2.9292929292929273,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA5,100.0,99.19191919191918,0.8080808080808168,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RRA15,100.0,99.79797979797979,0.20202020202020776,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2,49.3939393939394,23.08080808080808,26.31313131313132,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5,82.92929292929293,63.23232323232323,19.696969696969695,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15,97.52525252525253,93.13131313131314,4.393939393939391,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15,82.16498316498317,69.27609427609427,12.8888888888889,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30,90.67171717171718,82.76430976430976,7.907407407407419,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA2_dir,49.3939393939394,23.08080808080808,26.31313131313132,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA5_dir,82.92929292929293,63.23232323232323,19.696969696969695,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,RTA15_dir,97.52525252525253,93.13131313131314,4.393939393939391,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC15_dir,82.16498316498317,69.27609427609427,12.8888888888889,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.3,AA,AUC30_dir,90.67171717171718,82.76430976430976,7.907407407407419,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA2,100.0,93.12121212121211,6.8787878787878896,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA5,100.0,98.0909090909091,1.9090909090909065,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA15,100.0,99.25757575757575,0.7424242424242493,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2,48.68181818181818,21.545454545454547,27.136363636363633,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5,83.63636363636363,69.77272727272728,13.863636363636346,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15,97.86363636363636,93.78787878787878,4.075757575757578,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15,82.5989898989899,71.33535353535352,11.26363636363638,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30,90.96919191919191,83.8939393939394,7.075252525252509,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2_dir,48.68181818181818,21.545454545454547,27.136363636363633,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5_dir,83.63636363636363,69.77272727272728,13.863636363636346,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15_dir,97.86363636363636,93.78787878787878,4.075757575757578,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15_dir,82.5989898989899,71.33535353535352,11.26363636363638,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30_dir,90.96919191919191,83.88080808080807,7.088383838383848,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA2,100.0,94.0,6.0,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA5,100.0,98.15151515151516,1.8484848484848442,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RRA15,100.0,99.42424242424242,0.5757575757575779,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2,48.68181818181818,24.6969696969697,23.98484848484848,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5,83.63636363636363,71.36363636363636,12.272727272727266,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15,97.86363636363636,94.45454545454545,3.4090909090909065,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15,82.5989898989899,72.79090909090908,9.808080808080817,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30,90.96919191919191,84.8292929292929,6.1398989898990095,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA2_dir,48.68181818181818,24.6969696969697,23.98484848484848,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA5_dir,83.63636363636363,71.36363636363636,12.272727272727266,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,RTA15_dir,97.86363636363636,94.45454545454545,3.4090909090909065,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC15_dir,82.5989898989899,72.79090909090908,9.808080808080817,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.5,AA,AUC30_dir,90.96919191919191,84.82323232323232,6.145959595959596,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA2,100.0,89.97835497835499,10.021645021645014,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA5,100.0,97.39538239538238,2.6046176046176157,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA15,100.0,99.16305916305916,0.8369408369408404,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2,47.97979797979798,23.852813852813853,24.126984126984127,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5,83.95382395382396,71.85425685425686,12.099567099567096,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15,98.05916305916305,94.42279942279941,3.6363636363636402,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15,82.68542568542568,72.62049062049063,10.064935064935057,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30,90.9968734968735,84.65199615199614,6.344877344877361,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2_dir,47.97979797979798,23.845598845598843,24.134199134199136,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5_dir,83.95382395382396,71.83261183261183,12.121212121212125,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15_dir,98.05916305916305,94.36507936507937,3.6940836940836874,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15_dir,82.68542568542568,72.5959595959596,10.089466089466086,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30_dir,90.9968734968735,84.61423761423762,6.382635882635881,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA2,100.0,91.52236652236653,8.477633477633475,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA5,100.0,97.52525252525253,2.474747474747474,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RRA15,100.0,99.14862914862915,0.8513708513708451,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2,47.97979797979798,26.760461760461762,21.219336219336217,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5,83.95382395382396,74.3001443001443,9.65367965367966,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15,98.05916305916305,94.91341991341992,3.1457431457431397,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15,82.68542568542568,74.24963924963926,8.435786435786426,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30,90.9968734968735,85.64285714285715,5.354016354016352,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA2_dir,47.97979797979798,26.760461760461762,21.219336219336217,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA5_dir,83.95382395382396,74.3001443001443,9.65367965367966,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,RTA15_dir,98.05916305916305,94.91341991341992,3.1457431457431397,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC15_dir,82.68542568542568,74.24963924963926,8.435786435786426,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,0.7,AA,AUC30_dir,90.9968734968735,85.64165464165467,5.355218855218837,,,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA2,99.84511784511784,85.37037037037038,14.47474747474746,58.52188552188552,64.9718895135664,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA5,100.0,95.81818181818181,4.181818181818187,88.68686868686869,63.03571428571422,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA15,100.0,98.33670033670033,1.663299663299668,96.46127946127946,52.99714557564213,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2,47.40740740740741,25.942760942760945,21.464646464646467,10.494949494949495,41.84985861534252,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5,84.003367003367,73.12457912457913,10.878787878787875,46.48148148148148,71.0068198133525,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15,98.19528619528619,94.1986531986532,3.9966329966329823,88.3097643097643,59.57084468664864,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15,82.71896745230077,73.06127946127947,9.657687991021305,58.07340067340068,60.81369084483958,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30,91.0131313131313,84.65319865319866,6.359932659932639,75.0090909090909,60.260456113776094,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2_dir,47.40740740740741,25.942760942760945,21.464646464646467,10.484848484848484,41.86576691592194,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5_dir,84.003367003367,73.12121212121212,10.882154882154879,46.43434343434343,71.03423552607995,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15_dir,98.19528619528619,94.17171717171718,4.02356902356901,87.98653198653199,60.587071240105644,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15_dir,82.71896745230077,73.05566778900113,9.66329966329964,57.966105499438825,60.960879264377915,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30_dir,91.0131313131313,84.63625140291809,6.376879910213205,74.81133557800223,60.640906634894044,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA2,99.84511784511784,87.89225589225589,11.952861952861952,58.966329966329965,70.76023391812865,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA5,100.0,95.8080808080808,4.191919191919197,88.37037037037037,63.95483497394322,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RRA15,100.0,98.46801346801347,1.531986531986533,96.12457912457913,60.46915725456119,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2,47.40740740740741,29.31986531986532,18.087542087542094,10.693602693602694,50.73367571533381,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5,84.003367003367,75.76767676767678,8.235690235690228,46.35353535353535,78.1255589340011,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15,98.19528619528619,94.23905723905725,3.9562289562289408,87.78114478114477,62.010992563854,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15,82.71896745230077,74.65432098765433,8.064646464646444,57.76632996632996,67.68018423230549,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30,91.0131313131313,85.49898989898989,5.514141414141406,74.62884399551068,66.34494191144233,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA2_dir,47.40740740740741,29.31986531986532,18.087542087542094,10.686868686868687,50.74271043462313,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA5_dir,84.003367003367,75.76430976430977,8.239057239057232,46.2996632996633,78.14788355063406,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,RTA15_dir,98.19528619528619,94.20875420875421,3.986531986531972,87.45791245791246,62.872373784885646,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC15_dir,82.71896745230077,74.64466891133559,8.074298540965188,57.67833894500561,67.75520814658115,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,0.0,1.0,AA,AUC30_dir,91.0131313131313,85.46969696969698,5.543434343434313,74.4138047138047,66.60446247464522,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RRA2,100.0,87.33333333333333,12.666666666666671,67.01683501683502,61.59657002858308,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RRA5,100.0,95.87205387205387,4.127946127946132,90.16835016835016,58.013698630136986,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RRA15,100.0,98.13468013468012,1.8653198653198757,96.1178451178451,51.95143104943612,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RTA2,100.0,24.084175084175083,75.91582491582491,8.32996632996633,17.18577830015426,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RTA5,100.0,74.65993265993266,25.340067340067336,40.86531986531987,57.148550930934356,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RTA15,100.0,94.06397306397307,5.936026936026934,86.61616161616162,55.64779874213836,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,AUC15,100.0,73.35622895622895,26.643771043771054,55.52525252525253,40.09236126883182,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,AUC30,100.0,84.7557800224467,15.2442199775533,73.01436588103256,43.509869323994984,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RTA2_dir,100.0,24.084175084175083,75.91582491582491,8.31986531986532,17.194902493664838,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RTA5_dir,100.0,74.65993265993266,25.340067340067336,40.76767676767677,57.21919054115508,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,RTA15_dir,100.0,93.993265993266,6.006734006734007,86.17171717171718,56.56196737277817,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,AUC15_dir,100.0,73.33378226711561,26.66621773288439,55.39102132435464,40.22230832322769,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,gt,1.0,1.0,AA,AUC30_dir,100.0,84.69764309764311,15.302356902356891,72.72547699214367,43.89505217763442,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RRA2,100.0,90.58922558922559,9.410774410774408,67.25925925925927,71.2566844919786,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RRA5,100.0,96.42087542087542,3.5791245791245814,90.31649831649831,63.03894297635605,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RRA15,100.0,98.67676767676767,1.3232323232323324,96.03030303030303,66.66666666666643,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RTA2,100.0,27.59259259259259,72.4074074074074,8.144781144781145,21.172244419192843,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RTA5,100.0,76.86868686868686,23.131313131313135,40.4006734006734,61.188633410541776,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RTA15,100.0,94.6026936026936,5.397306397306394,86.63973063973064,59.60181451612904,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,AUC15,100.0,74.98540965207631,25.014590347923686,55.33737373737374,43.992119494200175,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,AUC30,100.0,85.79786756453422,14.202132435465785,73.04029180695848,47.32089704468148,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RTA2_dir,100.0,27.59259259259259,72.4074074074074,8.127946127946128,21.186689144616288,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RTA5_dir,100.0,76.86868686868686,23.131313131313135,40.33333333333333,61.23243609277129,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,RTA15_dir,100.0,94.57575757575758,5.424242424242422,86.29292929292929,60.42741341193813,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,AUC15_dir,100.0,74.97822671156004,25.02177328843996,55.21032547699214,44.134951738515966,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,gt,1.0,1.0,AA,AUC30_dir,100.0,85.76195286195288,14.238047138047122,72.77351290684622,47.70516266262149,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA2,99.84511784511784,87.05723905723906,12.787878787878782,67.01683501683502,61.04615384615386,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA5,100.0,95.85521885521887,4.144781144781135,90.16835016835016,57.842465753424804,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA15,100.0,98.14141414141415,1.8585858585858546,96.1178451178451,52.12489158716416,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2,47.40740740740741,23.858585858585858,23.548821548821554,8.32996632996633,39.73806651731862,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5,84.003367003367,74.64646464646465,9.356902356902353,40.86531986531987,78.3093974399001,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15,98.19528619528619,94.05050505050505,4.144781144781135,86.61616161616162,64.20471067170693,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15,82.71896745230077,73.31425364758701,9.404713804713765,55.52525252525253,65.4158549872884,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30,91.0131313131313,84.72031425364762,6.292817059483681,73.01436588103256,65.0375072489074,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2_dir,47.40740740740741,23.858585858585858,23.548821548821554,8.31986531986532,39.753639417693165,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5_dir,84.003367003367,74.64646464646465,9.356902356902353,40.76767676767677,78.35838330348105,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15_dir,98.19528619528619,93.98316498316498,4.212121212121204,86.17171717171718,64.96779613553629,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15_dir,82.71896745230077,73.2909090909091,9.428058361391678,55.39102132435464,65.50030391142221,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30_dir,91.0131313131313,84.66251402918074,6.350617283950555,72.72547699214367,65.27374603388944,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA2,99.84511784511784,89.8855218855219,9.959595959595944,67.25925925925927,69.43583384996903,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA5,100.0,96.39057239057239,3.6094276094276125,90.31649831649831,62.72600834492349,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RRA15,100.0,98.70370370370371,1.2962962962962905,96.03030303030303,67.3452078032232,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2,47.40740740740741,25.986531986531986,21.420875420875426,8.144781144781145,45.442071863476535,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5,84.003367003367,76.05387205387206,7.949494949494948,40.4006734006734,81.76833976833977,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15,98.19528619528619,94.55892255892255,3.6363636363636402,86.63973063973064,68.53146853146846,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15,82.71896745230077,74.4381593714927,8.280808080808072,55.33737373737374,69.75775710128296,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30,91.0131313131313,85.51200897867564,5.501122334455658,73.04029180695848,69.39202437897315,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA2_dir,47.40740740740741,25.986531986531986,21.420875420875426,8.127946127946128,45.46545516886678,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA5_dir,84.003367003367,76.05387205387206,7.949494949494948,40.33333333333333,81.7964533538936,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,RTA15_dir,98.19528619528619,94.52861952861953,3.666666666666657,86.29292929292929,69.19377652050926,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC15_dir,82.71896745230077,74.43052749719415,8.288439955106625,55.21032547699214,69.86968690585958,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C2,v2,noisy:inertial_consumer@1,1.0,1.0,AA,AUC30_dir,91.0131313131313,85.47474747474746,5.538383838383837,72.77351290684622,69.63541826908286,5155ff1291d1d6fb952b8c12125ec86fd8ad3218e96c5cb4335180360c06fcdd
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RTA2,100.0,99.52380952380952,0.4761904761904816,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,AUC15,100.0,99.23809523809523,0.7619047619047734,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,AUC30,100.0,99.6190476190476,0.3809523809523938,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,99.52380952380952,0.4761904761904816,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,99.23809523809523,0.7619047619047734,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,99.6190476190476,0.3809523809523938,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RTA2,100.0,99.04761904761905,0.952380952380949,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,AUC15,100.0,99.23809523809524,0.7619047619047592,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,AUC30,100.0,99.61904761904762,0.3809523809523796,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,99.04761904761905,0.952380952380949,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,99.23809523809524,0.7619047619047592,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,99.61904761904762,0.3809523809523796,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,AUC15,100.0,99.75238095238095,0.24761904761905384,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,AUC30,100.0,99.87619047619047,0.12380952380952692,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,99.75238095238095,0.24761904761905384,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,99.87619047619047,0.12380952380952692,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,AUC15,100.0,99.79999999999998,0.20000000000001705,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,AUC30,100.0,99.9,0.09999999999999432,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,99.79999999999998,0.20000000000001705,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,99.9,0.09999999999999432,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RTA2,100.0,99.93197278911565,0.06802721088435248,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,AUC15,100.0,99.74603174603175,0.25396825396825307,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,AUC30,100.0,99.87301587301587,0.12698412698412653,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,99.93197278911565,0.06802721088435248,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,99.74603174603175,0.25396825396825307,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,99.87301587301587,0.12698412698412653,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,AUC15,100.0,99.8548752834467,0.14512471655329762,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,AUC30,100.0,99.92743764172336,0.0725623582766417,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,99.8548752834467,0.14512471655329762,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,99.92743764172336,0.0725623582766417,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RTA2,100.0,99.26984126984128,0.7301587301587205,97.87301587301587,65.67164179104522,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RTA5,100.0,99.71428571428571,0.2857142857142918,99.65079365079364,18.18181818181781,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RTA15,100.0,99.84126984126985,0.15873015873015106,99.80952380952381,16.666666666670398,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,AUC15,100.0,99.3989417989418,0.6010582010581942,98.53544973544976,58.95953757225413,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,AUC30,100.0,99.66031746031743,0.33968253968257045,99.205291005291,57.25699067909083,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,99.26984126984128,0.7301587301587205,97.87301587301587,65.67164179104522,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,99.71428571428571,0.2857142857142918,99.65079365079364,18.18181818181781,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,99.84126984126985,0.15873015873015106,99.80952380952381,16.666666666670398,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,99.3989417989418,0.6010582010581942,98.53544973544976,58.95953757225413,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,99.66031746031743,0.33968253968257045,99.205291005291,57.25699067909083,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RTA2,100.0,99.5873015873016,0.4126984126984041,96.98412698412699,86.31578947368448,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RTA5,100.0,99.80952380952381,0.1904761904761898,99.68253968253968,40.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RTA15,100.0,99.93650793650794,0.06349206349206327,99.84126984126985,59.99999999999821,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,AUC15,100.0,99.76084656084655,0.23915343915345488,98.4296296296296,84.77088948786988,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,AUC30,100.0,99.87407407407407,0.12592592592592666,99.15238095238092,85.14357053682939,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,99.5873015873016,0.4126984126984041,96.98412698412699,86.31578947368448,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,99.80952380952381,0.1904761904761898,99.68253968253968,40.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,99.93650793650794,0.06349206349206327,99.84126984126985,59.99999999999821,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,99.76084656084655,0.23915343915345488,98.4296296296296,84.77088948786988,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,99.87407407407407,0.12592592592592666,99.15238095238092,85.14357053682939,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2,100.0,99.52380952380952,0.4761904761904816,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15,99.84126984126985,99.11111111111111,0.7301587301587347,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30,99.92063492063491,99.55555555555556,0.3650793650793531,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2_dir,100.0,99.52380952380952,0.4761904761904816,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15_dir,99.84126984126985,99.11111111111111,0.7301587301587347,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30_dir,99.92063492063491,99.55555555555556,0.3650793650793531,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2,100.0,99.04761904761905,0.952380952380949,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15,99.84126984126985,99.2063492063492,0.6349206349206469,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30,99.92063492063491,99.6031746031746,0.31746031746031633,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA2_dir,100.0,99.04761904761905,0.952380952380949,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC15_dir,99.84126984126985,99.2063492063492,0.6349206349206469,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.3,AA,AUC30_dir,99.92063492063491,99.6031746031746,0.31746031746031633,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15,99.93333333333332,99.77142857142857,0.16190476190475067,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30,99.96666666666667,99.88571428571427,0.08095238095239665,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15_dir,99.93333333333332,99.77142857142857,0.16190476190475067,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30_dir,99.96666666666667,99.88571428571427,0.08095238095239665,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15,99.93333333333332,99.79047619047618,0.1428571428571388,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30,99.96666666666667,99.8952380952381,0.0714285714285694,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC15_dir,99.93333333333332,99.79047619047618,0.1428571428571388,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.5,AA,AUC30_dir,99.96666666666667,99.8952380952381,0.0714285714285694,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15,99.9546485260771,99.7732426303855,0.18140589569159715,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30,99.97732426303855,99.88662131519274,0.09070294784581279,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15_dir,99.9546485260771,99.7732426303855,0.18140589569159715,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30_dir,99.97732426303855,99.88662131519274,0.09070294784581279,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15,99.9546485260771,99.82766439909298,0.12698412698411232,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30,99.97732426303855,99.91383219954649,0.06349206349206327,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA2_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA5_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,RTA15_dir,100.0,100.0,0.0,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC15_dir,99.9546485260771,99.82766439909298,0.12698412698411232,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,0.7,AA,AUC30_dir,99.97732426303855,99.91383219954649,0.06349206349206327,,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2,99.77777777777777,99.23809523809524,0.5396825396825307,97.87301587301587,71.66666666666704,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5,99.90476190476191,99.68253968253968,0.22222222222222854,99.65079365079364,12.500000000002098,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15,100.0,99.84126984126985,0.15873015873015106,99.80952380952381,16.666666666670398,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15,99.89417989417989,99.39259259259259,0.5015873015872927,98.53544973544976,63.08411214953246,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30,99.94708994708994,99.65502645502643,0.29206349206350524,99.205291005291,60.6276747503544,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2_dir,99.77777777777777,99.23809523809524,0.5396825396825307,97.87301587301587,71.66666666666704,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5_dir,99.90476190476191,99.68253968253968,0.22222222222222854,99.65079365079364,12.500000000002098,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15_dir,100.0,99.84126984126985,0.15873015873015106,99.80952380952381,16.666666666670398,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15_dir,99.89417989417989,99.39259259259259,0.5015873015872927,98.53544973544976,63.08411214953246,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30_dir,99.94708994708994,99.65502645502643,0.29206349206350524,99.205291005291,60.6276747503544,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2,99.77777777777777,99.5873015873016,0.1904761904761756,96.98412698412699,93.18181818181868,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5,99.90476190476191,99.80952380952381,0.095238095238102,99.68253968253968,57.14285714285531,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15,100.0,99.93650793650794,0.06349206349206327,99.84126984126985,59.99999999999821,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15,99.89417989417989,99.7185185185185,0.17566137566139162,98.4296296296296,88.00578034681988,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30,99.94708994708994,99.84867724867725,0.0984126984126874,99.15238095238092,87.616511318244,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA2_dir,99.77777777777777,99.5873015873016,0.1904761904761756,96.98412698412699,93.18181818181868,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA5_dir,99.90476190476191,99.80952380952381,0.095238095238102,99.68253968253968,57.14285714285531,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,RTA15_dir,100.0,99.93650793650794,0.06349206349206327,99.84126984126985,59.99999999999821,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC15_dir,99.89417989417989,99.7185185185185,0.17566137566139162,98.4296296296296,88.00578034681988,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,0.0,1.0,AA,AUC30_dir,99.94708994708994,99.84867724867725,0.0984126984126874,99.15238095238092,87.616511318244,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.95238095238095,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RTA2,100.0,98.73015873015873,1.2698412698412653,96.15873015873015,66.94214876033077,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RTA5,100.0,99.74603174603175,0.25396825396825307,98.53968253968254,82.6086956521739,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RTA15,100.0,99.87301587301587,0.12698412698412653,99.23809523809524,83.33333333333333,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,AUC15,100.0,99.16825396825392,0.8317460317460785,97.3798941798942,68.25525040387527,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,AUC30,100.0,99.54074074074076,0.45925925925924105,98.43809523809524,70.59620596206068,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,98.73015873015873,1.2698412698412653,95.74603174603175,70.14925373134338,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,99.74603174603175,0.25396825396825307,97.90476190476191,87.87878787878788,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,99.87301587301587,0.12698412698412653,98.53968253968254,91.30434782608695,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,99.16825396825392,0.8317460317460785,96.83174603174604,73.74749498997845,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,99.54074074074076,0.45925925925924105,97.75343915343913,79.55723033443341,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.88888888888889,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RTA2,100.0,99.26984126984128,0.7301587301587205,94.57142857142857,86.54970760233937,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RTA5,100.0,99.80952380952381,0.1904761904761898,98.79365079365078,84.21052631578966,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RTA15,100.0,99.93650793650794,0.06349206349206327,99.42857142857143,88.88888888888889,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,AUC15,100.0,99.63597883597883,0.36402116402116746,97.34814814814818,86.2729449321625,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,AUC30,100.0,99.79365079365077,0.20634920634923049,98.4730158730159,86.4864864864847,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,99.26984126984128,0.7301587301587205,94.22222222222221,87.36263736263754,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,99.80952380952381,0.1904761904761898,97.71428571428571,91.66666666666671,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,99.93650793650794,0.06349206349206327,98.25396825396825,96.36363636363637,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,99.63597883597883,0.36402116402116746,96.39153439153439,89.91202346041045,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,99.79365079365077,0.20634920634923049,97.40740740740742,92.04081632652965,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.95238095238095,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2,99.77777777777777,98.63492063492063,1.1428571428571388,96.15873015873015,68.42105263157907,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5,99.90476190476191,99.74603174603175,0.15873015873016527,98.53968253968254,88.37209302325536,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15,100.0,99.87301587301587,0.12698412698412653,99.23809523809524,83.33333333333333,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15,99.89417989417989,99.12592592592591,0.7682539682539726,97.3798941798942,69.44444444444399,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30,99.94708994708994,99.51851851851853,0.4285714285714022,98.43809523809524,71.59887798036608,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2_dir,99.77777777777777,98.63492063492063,1.1428571428571388,95.74603174603175,71.65354330708666,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5_dir,99.90476190476191,99.74603174603175,0.15873015873016527,97.90476190476191,92.06349206349174,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15_dir,100.0,99.87301587301587,0.12698412698412653,98.53968253968254,91.30434782608695,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15_dir,99.89417989417989,99.12592592592591,0.7682539682539726,96.83174603174604,74.91361437456781,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30_dir,99.94708994708994,99.51851851851853,0.4285714285714022,97.75343915343913,80.46309696092749,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,98.88888888888889,100.0,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2,99.77777777777777,99.26984126984128,0.5079365079364919,94.57142857142857,90.2439024390247,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5,99.90476190476191,99.77777777777777,0.12698412698414074,98.79365079365078,88.57142857142752,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15,100.0,99.93650793650794,0.06349206349206327,99.42857142857143,88.88888888888889,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15,99.89417989417989,99.59576719576721,0.29841269841267604,97.34814814814818,88.27930174563659,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30,99.94708994708994,99.76613756613759,0.18095238095234834,98.4730158730159,87.72433596554391,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA2_dir,99.77777777777777,99.26984126984128,0.5079365079364919,94.22222222222221,90.85714285714315,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA5_dir,99.90476190476191,99.77777777777777,0.12698412698414074,97.71428571428571,94.20289855072404,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,RTA15_dir,100.0,99.93650793650794,0.06349206349206327,98.25396825396825,96.36363636363637,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC15_dir,99.89417989417989,99.59576719576721,0.29841269841267604,96.39153439153439,91.48036253776496,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C2,vkitti-eval,noisy:odometric_wheel@1,1.0,1.0,AA,AUC30_dir,99.94708994708994,99.76613756613759,0.18095238095234834,97.40740740740742,92.87500000000122,2d4bda2d307fb850c4b34bd8c670dc84c25ca0d70ea03993ef262f14218bc6b0
trained,C1,tum-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RTA2,100.0,3.3333333333333335,96.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RTA5,100.0,35.0,65.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RTA15,100.0,80.0,20.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,AUC15,100.0,50.77777777777778,49.22222222222222,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,AUC30,100.0,67.55555555555557,32.44444444444443,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,3.3333333333333335,96.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,35.0,65.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,80.0,20.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,50.77777777777778,49.22222222222222,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,67.55555555555557,32.44444444444443,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RTA2,100.0,40.0,60.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RTA5,100.0,76.66666666666667,23.33333333333333,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RTA15,100.0,86.66666666666667,13.333333333333329,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,AUC15,100.0,74.22222222222224,25.777777777777757,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,AUC30,100.0,82.7777777777778,17.2222222222222,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,40.0,60.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,76.66666666666667,23.33333333333333,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,86.66666666666667,13.333333333333329,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,74.22222222222224,25.777777777777757,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,82.7777777777778,17.2222222222222,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RTA2,100.0,12.0,88.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RTA5,100.0,49.5,50.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RTA15,100.0,77.5,22.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,AUC15,100.0,55.2,44.8,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,AUC30,100.0,68.23333333333336,31.766666666666637,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,12.0,88.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,49.5,50.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,77.5,22.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,55.2,44.8,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,68.23333333333336,31.766666666666637,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RTA2,100.0,46.5,53.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RTA5,100.0,73.5,26.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RTA15,100.0,84.5,15.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,AUC15,100.0,71.70000000000002,28.299999999999983,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,AUC30,100.0,79.89999999999999,20.10000000000001,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,46.5,53.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,73.5,26.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,84.5,15.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,71.70000000000002,28.299999999999983,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,79.89999999999999,20.10000000000001,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RRA2,100.0,97.38095238095238,2.6190476190476204,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RRA5,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RRA15,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RTA2,100.0,21.428571428571427,78.57142857142857,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RTA5,100.0,54.52380952380952,45.47619047619048,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RTA15,100.0,78.33333333333333,21.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,AUC15,100.0,59.06349206349207,40.93650793650793,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,AUC30,100.0,71.29365079365078,28.706349206349216,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,21.428571428571427,78.57142857142857,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,54.52380952380952,45.47619047619048,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,78.33333333333333,21.66666666666667,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,59.06349206349207,40.93650793650793,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,71.29365079365078,28.706349206349216,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RRA2,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RRA5,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RTA2,100.0,48.80952380952381,51.19047619047619,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RTA5,100.0,72.61904761904762,27.38095238095238,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RTA15,100.0,85.71428571428571,14.285714285714292,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,AUC15,100.0,72.87301587301587,27.126984126984127,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,AUC30,100.0,81.031746031746,18.968253968254004,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,48.80952380952381,51.19047619047619,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,72.61904761904762,27.38095238095238,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,85.71428571428571,14.285714285714292,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,72.87301587301587,27.126984126984127,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,81.031746031746,18.968253968254004,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RRA2,100.0,96.22222222222221,3.7777777777777857,94.77777777777779,27.659574468084845,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RRA5,100.0,97.22222222222221,2.7777777777777857,96.33333333333334,24.24242424242383,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RRA15,100.0,97.22222222222221,2.7777777777777857,97.22222222222221,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RTA2,100.0,25.11111111111111,74.88888888888889,22.22222222222222,3.714285714285715,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RTA5,100.0,58.77777777777777,41.22222222222223,51.22222222222222,15.489749430523906,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RTA15,100.0,77.55555555555556,22.444444444444443,75.77777777777777,7.339449541284434,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,AUC15,100.0,60.34814814814813,39.65185185185187,56.777777777777786,8.260497000856832,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,AUC30,100.0,71.04444444444445,28.95555555555555,69.17037037037036,6.0788082652571305,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,25.11111111111111,74.88888888888889,22.22222222222222,3.714285714285715,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,58.77777777777777,41.22222222222223,51.22222222222222,15.489749430523906,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,77.55555555555556,22.444444444444443,75.66666666666667,7.7625570776255595,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,60.34814814814813,39.65185185185187,56.72592592592592,8.370421088668225,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,71.03703703703704,28.962962962962962,69.08888888888887,6.302420321111957,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RRA2,100.0,96.44444444444444,3.555555555555557,95.44444444444444,21.951219512195113,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RRA5,100.0,96.88888888888889,3.1111111111111143,97.22222222222221,-11.999999999999796,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RRA15,100.0,98.88888888888889,1.1111111111111143,97.22222222222221,60.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RTA2,100.0,52.0,48.0,20.22222222222222,39.83286908077995,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RTA5,100.0,73.77777777777777,26.22222222222223,50.33333333333333,47.20357941834451,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RTA15,100.0,84.0,16.0,76.55555555555556,31.753554502369667,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,AUC15,100.0,72.22222222222224,27.777777777777757,56.53333333333334,36.094069529652394,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,AUC30,100.0,80.46296296296298,19.537037037037024,69.32962962962962,36.2999637724913,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,52.0,48.0,20.22222222222222,39.83286908077995,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,73.77777777777777,26.22222222222223,50.33333333333333,47.20357941834451,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,84.0,16.0,76.44444444444444,32.07547169811321,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,72.22222222222224,27.777777777777757,56.496296296296286,36.14847607696243,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,80.46296296296298,19.537037037037024,69.16666666666666,36.636636636636695,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2,21.666666666666668,1.6666666666666667,20.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5,63.33333333333333,33.33333333333333,30.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15,93.33333333333333,75.0,18.33333333333333,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15,65.77777777777779,49.22222222222222,16.555555555555564,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30,80.5555555555556,66.27777777777779,14.277777777777814,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2_dir,21.666666666666668,1.6666666666666667,20.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5_dir,63.33333333333333,33.33333333333333,30.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15_dir,93.33333333333333,75.0,18.33333333333333,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15_dir,65.77777777777779,49.22222222222222,16.555555555555564,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30_dir,80.5555555555556,66.27777777777779,14.277777777777814,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2,21.666666666666668,16.666666666666664,5.0000000000000036,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5,63.33333333333333,65.0,-1.6666666666666714,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15,93.33333333333333,81.66666666666667,11.666666666666657,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15,65.77777777777779,64.66666666666666,1.1111111111111285,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30,80.5555555555556,75.77777777777779,4.777777777777814,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA2_dir,21.666666666666668,16.666666666666664,5.0000000000000036,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA5_dir,63.33333333333333,65.0,-1.6666666666666714,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,RTA15_dir,93.33333333333333,81.66666666666667,11.666666666666657,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC15_dir,65.77777777777779,64.66666666666666,1.1111111111111285,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.3,AA,AUC30_dir,80.5555555555556,75.77777777777779,4.777777777777814,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2,24.0,11.5,12.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5,64.5,48.5,16.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15,95.0,77.0,18.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15,68.96666666666668,54.53333333333333,14.433333333333351,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30,83.51666666666672,68.24999999999999,15.266666666666737,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2_dir,24.0,11.5,12.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5_dir,64.5,48.5,16.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15_dir,95.0,77.0,18.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15_dir,68.96666666666668,54.53333333333333,14.433333333333351,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30_dir,83.51666666666672,68.24999999999999,15.266666666666737,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2,24.0,29.5,-5.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5,64.5,63.0,1.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15,95.0,83.0,12.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15,68.96666666666668,64.90000000000002,4.066666666666663,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30,83.51666666666672,75.68333333333335,7.833333333333371,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA2_dir,24.0,29.5,-5.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA5_dir,64.5,63.0,1.5,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,RTA15_dir,95.0,83.0,12.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC15_dir,68.96666666666668,64.90000000000002,4.066666666666663,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.5,AA,AUC30_dir,83.51666666666672,75.68333333333335,7.833333333333371,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA2,100.0,97.38095238095238,2.6190476190476204,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA5,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA15,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2,26.190476190476193,22.380952380952383,3.80952380952381,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5,65.71428571428571,55.00000000000001,10.714285714285701,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15,92.85714285714286,78.0952380952381,14.76190476190476,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15,68.26984126984127,59.65079365079365,8.619047619047613,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30,82.74603174603176,71.46031746031747,11.285714285714292,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2_dir,26.190476190476193,22.380952380952383,3.80952380952381,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5_dir,65.71428571428571,55.00000000000001,10.714285714285701,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15_dir,92.85714285714286,78.0952380952381,14.76190476190476,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15_dir,68.26984126984127,59.65079365079365,8.619047619047613,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30_dir,82.74603174603176,71.46031746031747,11.285714285714292,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA2,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA5,100.0,97.61904761904762,2.3809523809523796,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2,26.190476190476193,30.952380952380953,-4.761904761904759,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5,65.71428571428571,65.0,0.7142857142857082,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15,92.85714285714286,82.85714285714286,10.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15,68.26984126984127,66.61904761904762,1.650793650793645,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30,82.74603174603176,76.80952380952381,5.936507936507951,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA2_dir,26.190476190476193,30.952380952380953,-4.761904761904759,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA5_dir,65.71428571428571,65.0,0.7142857142857082,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,RTA15_dir,92.85714285714286,82.85714285714286,10.0,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC15_dir,68.26984126984127,66.61904761904762,1.650793650793645,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,0.7,AA,AUC30_dir,82.74603174603176,76.80952380952381,5.936507936507951,,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA2,100.0,96.11111111111111,3.8888888888888857,94.77777777777779,25.531914893616968,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA5,100.0,97.22222222222221,2.7777777777777857,96.33333333333334,24.24242424242383,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA15,100.0,97.22222222222221,2.7777777777777857,97.22222222222221,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2,26.444444444444443,27.22222222222222,-0.7777777777777786,22.22222222222222,118.42105263157897,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5,66.0,58.88888888888889,7.111111111111107,51.22222222222222,51.87969924812033,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15,89.88888888888889,76.11111111111111,13.777777777777771,75.77777777777777,2.3622047244095152,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15,67.86666666666667,60.437037037037044,7.4296296296296305,56.777777777777786,32.99933199732798,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30,81.07037037037038,70.88518518518518,10.185185185185205,69.17037037037036,14.410208527855566,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2_dir,26.444444444444443,27.22222222222222,-0.7777777777777786,22.22222222222222,118.42105263157897,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5_dir,66.0,58.88888888888889,7.111111111111107,51.22222222222222,51.87969924812033,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15_dir,89.88888888888889,76.11111111111111,13.777777777777771,75.66666666666667,3.1249999999999907,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15_dir,67.86666666666667,60.437037037037044,7.4296296296296305,56.72592592592592,33.31117021276602,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30_dir,81.07037037037038,70.88518518518518,10.185185185185205,69.08888888888887,14.992272024729557,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA2,100.0,96.77777777777777,3.2222222222222285,95.44444444444444,29.268292682926717,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA5,100.0,97.22222222222221,2.7777777777777857,97.22222222222221,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RRA15,100.0,98.88888888888889,1.1111111111111143,97.22222222222221,60.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2,26.444444444444443,35.333333333333336,-8.888888888888893,20.22222222222222,242.85714285714292,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5,66.0,67.0,-1.0,50.33333333333333,106.38297872340426,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15,89.88888888888889,81.44444444444444,8.444444444444443,76.55555555555556,36.66666666666666,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15,67.86666666666667,66.06666666666666,1.8000000000000114,56.53333333333334,84.11764705882344,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30,81.07037037037038,76.36666666666666,4.703703703703724,69.32962962962962,59.93690851735006,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA2_dir,26.444444444444443,35.333333333333336,-8.888888888888893,20.22222222222222,242.85714285714292,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA5_dir,66.0,67.0,-1.0,50.33333333333333,106.38297872340426,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,RTA15_dir,89.88888888888889,81.44444444444444,8.444444444444443,76.44444444444444,37.190082644628106,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC15_dir,67.86666666666667,66.06666666666666,1.8000000000000114,56.496296296296286,84.16938110749177,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,0.0,1.0,AA,AUC30_dir,81.07037037037038,76.36666666666666,4.703703703703724,69.16666666666666,60.48537647790905,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RRA2,100.0,94.88888888888889,5.111111111111114,93.55555555555556,20.689655172413726,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RRA5,100.0,95.44444444444444,4.555555555555557,95.44444444444444,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RRA15,100.0,95.44444444444444,4.555555555555557,95.44444444444444,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RTA2,100.0,27.88888888888889,72.11111111111111,27.22222222222222,0.9160305343511468,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RTA5,100.0,55.888888888888886,44.111111111111114,51.888888888888886,8.314087759815243,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RTA15,100.0,78.0,22.0,78.11111111111111,-0.507614213197984,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,AUC15,100.0,59.98518518518517,40.01481481481483,58.5037037037037,3.570153516601195,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,AUC30,100.0,71.86296296296297,28.137037037037032,70.71111111111111,3.9327263530602163,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,27.88888888888889,72.11111111111111,27.22222222222222,0.9160305343511468,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,55.888888888888886,44.111111111111114,51.888888888888886,8.314087759815243,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,78.0,22.0,78.0,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,59.98518518518517,40.01481481481483,58.5037037037037,3.570153516601195,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,71.80740740740741,28.19259259259259,70.58148148148149,4.167191237567654,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RRA2,100.0,95.33333333333334,4.666666666666657,95.88888888888889,-13.513513513513196,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RRA5,100.0,96.55555555555554,3.444444444444457,96.22222222222221,8.823529411764563,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RRA15,100.0,97.22222222222221,2.7777777777777857,97.22222222222221,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RTA2,100.0,41.77777777777778,58.22222222222222,26.0,21.32132132132132,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RTA5,100.0,68.44444444444444,31.555555555555557,52.33333333333333,33.7995337995338,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RTA15,100.0,84.77777777777777,15.222222222222229,79.44444444444444,25.94594594594592,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,AUC15,100.0,68.91111111111111,31.08888888888889,59.1925925925926,23.815574514430924,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,AUC30,100.0,79.08148148148148,20.918518518518525,71.77037037037037,25.898714248228785,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,41.77777777777778,58.22222222222222,26.0,21.32132132132132,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,68.44444444444444,31.555555555555557,52.33333333333333,33.7995337995338,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,84.77777777777777,15.222222222222229,79.33333333333333,26.344086021505365,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,68.91111111111111,31.08888888888889,59.18518518518518,23.829401088929224,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,79.08148148148148,20.918518518518525,71.65185185185184,26.208518421740262,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA2,100.0,94.77777777777779,5.222222222222214,93.55555555555556,18.965517241379413,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA5,100.0,95.44444444444444,4.555555555555557,95.44444444444444,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA15,100.0,95.44444444444444,4.555555555555557,95.44444444444444,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2,26.444444444444443,27.333333333333332,-0.8888888888888893,27.22222222222222,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5,66.0,55.55555555555556,10.444444444444443,51.888888888888886,25.984251968503965,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15,89.88888888888889,78.55555555555556,11.333333333333329,78.11111111111111,3.773584905660366,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15,67.86666666666667,59.01481481481482,8.851851851851855,58.5037037037037,5.458860759493758,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30,81.07037037037038,71.16296296296298,9.907407407407405,70.71111111111111,4.361816231676968,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2_dir,26.444444444444443,27.333333333333332,-0.8888888888888893,27.22222222222222,,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5_dir,66.0,55.55555555555556,10.444444444444443,51.888888888888886,25.984251968503965,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15_dir,89.88888888888889,78.55555555555556,11.333333333333329,78.0,4.6728971962616965,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15_dir,67.86666666666667,59.01481481481482,8.851851851851855,58.5037037037037,5.458860759493758,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30_dir,81.07037037037038,71.12962962962963,9.94074074074075,70.58148148148149,5.225988700564928,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA2,100.0,95.22222222222221,4.777777777777786,95.88888888888889,-16.21621621621632,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA5,100.0,96.66666666666667,3.3333333333333286,96.22222222222221,11.764705882353251,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RRA15,100.0,97.22222222222221,2.7777777777777857,97.22222222222221,0.0,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2,26.444444444444443,27.77777777777778,-1.3333333333333357,26.0,400.0000000000016,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5,66.0,63.44444444444445,2.55555555555555,52.33333333333333,81.30081300813013,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15,89.88888888888889,82.11111111111111,7.7777777777777715,79.44444444444444,25.53191489361707,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15,67.86666666666667,63.777777777777764,4.08888888888891,59.1925925925926,52.860802732706865,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30,81.07037037037038,75.31111111111109,5.759259259259295,71.77037037037037,38.07248108323346,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA2_dir,26.444444444444443,27.77777777777778,-1.3333333333333357,26.0,400.0000000000016,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA5_dir,66.0,63.44444444444445,2.55555555555555,52.33333333333333,81.30081300813013,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,RTA15_dir,89.88888888888889,82.11111111111111,7.7777777777777715,79.33333333333333,26.31578947368428,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC15_dir,67.86666666666667,63.777777777777764,4.08888888888891,59.18518518518518,52.90102389078479,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C2,tum-eval,noisy:inertial_handheld@1,1.0,1.0,AA,AUC30_dir,81.07037037037038,75.31111111111109,5.759259259259295,71.65185185185184,38.85174990169067,85e437c8dabdf9b199d7bd740b945bd43c3b98206f50ebf9b6764531187d0cd4
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RTA2,100.0,7.4074074074074066,92.5925925925926,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RTA5,100.0,37.03703703703704,62.96296296296296,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RTA15,100.0,80.0,20.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,AUC15,100.0,49.53086419753087,50.46913580246913,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,AUC30,100.0,69.7037037037037,30.296296296296305,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,7.4074074074074066,92.5925925925926,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,37.03703703703704,62.96296296296296,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,80.0,20.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,49.53086419753087,50.46913580246913,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,69.7037037037037,30.296296296296305,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RTA2,100.0,49.629629629629626,50.370370370370374,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RTA5,100.0,79.25925925925927,20.740740740740733,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RTA15,100.0,97.77777777777777,2.2222222222222285,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,AUC15,100.0,81.53086419753086,18.46913580246914,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,AUC30,100.0,90.5679012345679,9.432098765432102,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RTA2_dir,100.0,49.629629629629626,50.370370370370374,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RTA5_dir,100.0,79.25925925925927,20.740740740740733,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,RTA15_dir,100.0,97.77777777777777,2.2222222222222285,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,AUC15_dir,100.0,81.53086419753086,18.46913580246914,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.3,AA,AUC30_dir,100.0,90.5679012345679,9.432098765432102,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RTA2,100.0,11.555555555555555,88.44444444444444,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RTA5,100.0,38.0,62.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RTA15,100.0,78.22222222222223,21.77777777777777,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,AUC15,100.0,49.86666666666666,50.13333333333334,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,AUC30,100.0,68.89629629629628,31.103703703703715,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,11.555555555555555,88.44444444444444,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,38.0,62.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,78.22222222222223,21.77777777777777,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,49.86666666666666,50.13333333333334,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,68.78518518518517,31.21481481481483,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RTA2,100.0,44.44444444444444,55.55555555555556,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RTA5,100.0,80.0,20.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RTA15,100.0,96.88888888888889,3.1111111111111143,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,AUC15,100.0,80.8,19.200000000000003,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,AUC30,100.0,89.85925925925925,10.140740740740753,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RTA2_dir,100.0,44.44444444444444,55.55555555555556,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RTA5_dir,100.0,80.0,20.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,RTA15_dir,100.0,96.88888888888889,3.1111111111111143,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,AUC15_dir,100.0,80.8,19.200000000000003,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.5,AA,AUC30_dir,100.0,89.85925925925925,10.140740740740753,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RTA2,100.0,11.534391534391535,88.46560846560847,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RTA5,100.0,39.36507936507937,60.63492063492063,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RTA15,100.0,78.62433862433862,21.37566137566138,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,AUC15,100.0,51.14638447971781,48.85361552028219,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,AUC30,100.0,69.34744268077598,30.652557319224016,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,11.534391534391535,88.46560846560847,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,39.36507936507937,60.63492063492063,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,78.62433862433862,21.37566137566138,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,51.14638447971781,48.85361552028219,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,69.34744268077598,30.652557319224016,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RTA2,100.0,46.98412698412698,53.01587301587302,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RTA5,100.0,78.2010582010582,21.798941798941797,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RTA15,100.0,96.82539682539682,3.1746031746031775,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,AUC15,100.0,80.68430335097001,19.315696649029988,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,AUC30,100.0,89.64726631393297,10.352733686067026,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RTA2_dir,100.0,46.98412698412698,53.01587301587302,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RTA5_dir,100.0,78.2010582010582,21.798941798941797,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,RTA15_dir,100.0,96.82539682539682,3.1746031746031775,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,AUC15_dir,100.0,80.68430335097001,19.315696649029988,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,0.7,AA,AUC30_dir,100.0,89.64726631393297,10.352733686067026,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RTA2,100.0,10.37037037037037,89.62962962962963,8.641975308641975,1.8918918918918923,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RTA5,100.0,43.160493827160494,56.839506172839506,29.185185185185187,19.735006973500695,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RTA15,100.0,78.37037037037037,21.629629629629633,71.85185185185186,23.157894736842064,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,AUC15,100.0,52.76378600823046,47.23621399176954,43.970370370370375,15.694224102473713,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,AUC30,100.0,69.42386831275722,30.57613168724278,61.553909465020574,20.470114745675687,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,10.37037037037037,89.62962962962963,8.641975308641975,1.8918918918918923,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,43.160493827160494,56.839506172839506,29.185185185185187,19.735006973500695,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,78.37037037037037,21.629629629629633,71.70370370370371,23.56020942408374,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,52.76378600823046,47.23621399176954,43.94732510288067,15.72888523434747,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,69.3893004115226,30.610699588477402,61.39423868312759,20.709504114612074,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RTA2,100.0,47.901234567901234,52.098765432098766,7.654320987654321,43.582887700534755,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RTA5,100.0,76.74074074074075,23.259259259259252,27.753086419753085,67.80587833219413,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RTA15,100.0,95.4074074074074,4.592592592592595,72.29629629629629,83.42245989304811,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,AUC15,100.0,78.63374485596708,21.36625514403292,42.732510288065846,62.690428283989654,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,AUC30,100.0,88.480658436214,11.519341563786,61.4880658436214,70.0889040861686,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RTA2_dir,100.0,47.901234567901234,52.098765432098766,7.654320987654321,43.582887700534755,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RTA5_dir,100.0,76.74074074074075,23.259259259259252,27.753086419753085,67.80587833219413,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,RTA15_dir,100.0,95.4074074074074,4.592592592592595,72.19753086419753,83.48134991119005,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,AUC15_dir,100.0,78.63374485596708,21.36625514403292,42.69958847736627,62.711864406779654,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,0.0,1.0,AA,AUC30_dir,100.0,88.480658436214,11.519341563786,61.27407407407407,70.25418685709431,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2,17.037037037037038,7.4074074074074066,9.629629629629632,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5,43.7037037037037,30.37037037037037,13.333333333333332,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15,65.92592592592592,67.4074074074074,-1.481481481481481,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15,47.85185185185186,43.11111111111111,4.740740740740755,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30,59.43209876543211,58.864197530864196,0.5679012345679126,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2_dir,17.037037037037038,7.4074074074074066,9.629629629629632,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5_dir,43.7037037037037,30.37037037037037,13.333333333333332,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15_dir,65.92592592592592,67.4074074074074,-1.481481481481481,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15_dir,47.85185185185186,43.11111111111111,4.740740740740755,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30_dir,59.43209876543211,58.864197530864196,0.5679012345679126,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2,17.037037037037038,17.77777777777778,-0.7407407407407405,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5,43.7037037037037,45.925925925925924,-2.2222222222222214,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15,65.92592592592592,68.14814814814815,-2.2222222222222285,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15,47.85185185185186,50.518518518518526,-2.6666666666666643,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30,59.43209876543211,61.70370370370372,-2.271604938271608,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA2_dir,17.037037037037038,17.77777777777778,-0.7407407407407405,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA5_dir,43.7037037037037,45.925925925925924,-2.2222222222222214,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,RTA15_dir,65.92592592592592,68.14814814814815,-2.2222222222222285,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC15_dir,47.85185185185186,50.518518518518526,-2.6666666666666643,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.3,AA,AUC30_dir,59.43209876543211,61.70370370370372,-2.271604938271608,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2,26.666666666666668,9.555555555555555,17.111111111111114,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5,49.77777777777778,34.66666666666667,15.111111111111107,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15,68.66666666666667,72.0,-3.3333333333333286,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15,52.47407407407406,45.614814814814814,6.859259259259247,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30,63.65925925925924,63.044444444444444,0.6148148148147925,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2_dir,26.666666666666668,9.555555555555555,17.111111111111114,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5_dir,49.77777777777778,34.66666666666667,15.111111111111107,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15_dir,68.66666666666667,72.0,-3.3333333333333286,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15_dir,52.47407407407406,45.614814814814814,6.859259259259247,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30_dir,63.65925925925924,63.02222222222223,0.637037037037004,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2,26.666666666666668,24.0,2.666666666666668,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5,49.77777777777778,51.33333333333333,-1.55555555555555,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15,68.66666666666667,73.77777777777777,-5.1111111111111,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15,52.47407407407406,55.52592592592591,-3.0518518518518505,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30,63.65925925925924,67.06666666666668,-3.4074074074074403,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA2_dir,26.666666666666668,24.0,2.666666666666668,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA5_dir,49.77777777777778,51.33333333333333,-1.55555555555555,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,RTA15_dir,68.66666666666667,73.77777777777777,-5.1111111111111,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC15_dir,52.47407407407406,55.52592592592591,-3.0518518518518505,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.5,AA,AUC30_dir,63.65925925925924,67.05925925925926,-3.400000000000027,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2,31.428571428571427,11.11111111111111,20.317460317460316,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5,52.80423280423281,37.883597883597886,14.920634920634924,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15,73.01587301587301,75.34391534391534,-2.3280423280423292,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15,56.592592592592595,49.01587301587301,7.576719576719583,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30,67.76014109347443,66.0246913580247,1.735449735449734,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2_dir,31.428571428571427,11.11111111111111,20.317460317460316,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5_dir,52.80423280423281,37.883597883597886,14.920634920634924,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15_dir,73.01587301587301,75.34391534391534,-2.3280423280423292,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15_dir,56.592592592592595,49.01587301587301,7.576719576719583,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30_dir,67.76014109347443,66.0,1.7601410934744308,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA2,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA5,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RRA15,100.0,100.0,0.0,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2,31.428571428571427,24.867724867724867,6.56084656084656,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5,52.80423280423281,51.957671957671955,0.8465608465608554,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15,73.01587301587301,76.29629629629629,-3.2804232804232782,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15,56.592592592592595,57.199294532627874,-0.6067019400352791,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30,67.76014109347443,69.79894179894181,-2.0388007054673807,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA2_dir,31.428571428571427,24.867724867724867,6.56084656084656,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA5_dir,52.80423280423281,51.957671957671955,0.8465608465608554,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,RTA15_dir,73.01587301587301,76.29629629629629,-3.2804232804232782,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC15_dir,56.592592592592595,57.199294532627874,-0.6067019400352791,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,0.7,AA,AUC30_dir,67.76014109347443,69.78483245149914,-2.024691358024711,,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2,37.28395061728395,9.481481481481481,27.80246913580247,8.641975308641975,2.9310344827586214,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5,57.7283950617284,42.617283950617285,15.111111111111114,29.185185185185187,47.058823529411754,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15,76.8395061728395,77.38271604938272,-0.5432098765432158,71.85185185185186,110.89108910891103,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15,61.36296296296296,51.766255144032925,9.596707818930035,43.970370370370375,44.82301722506153,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30,71.72674897119343,67.73004115226337,3.996707818930062,61.553909465020574,60.711974110032216,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2_dir,37.28395061728395,9.481481481481481,27.80246913580247,8.641975308641975,2.9310344827586214,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5_dir,57.7283950617284,42.5679012345679,15.1604938271605,29.185185185185187,46.885813148788905,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15_dir,76.79012345679013,77.33333333333333,-0.5432098765432016,71.70370370370371,110.67961165048528,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15_dir,61.336625514403295,51.72345679012346,9.613168724279838,43.94732510288067,44.71790988262018,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30_dir,71.66419753086419,67.66419753086417,4.000000000000014,61.39423868312759,61.05145055297298,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2,37.28395061728395,29.28395061728395,8.0,7.654320987654321,73.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5,57.7283950617284,55.45679012345679,2.271604938271608,27.753086419753085,92.42174629324546,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15,76.8395061728395,79.45679012345678,-2.617283950617278,72.29629629629629,157.6086956521737,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15,61.36296296296296,60.70452674897119,0.6584362139917701,42.732510288065846,96.46580667962537,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30,71.72674897119343,72.81316872427982,-1.086419753086389,61.4880658436214,110.61093247588391,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA2_dir,37.28395061728395,29.28395061728395,8.0,7.654320987654321,73.0,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA5_dir,57.7283950617284,55.45679012345679,2.271604938271608,27.753086419753085,92.42174629324546,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,RTA15_dir,76.79012345679013,79.35802469135803,-2.5679012345678984,72.19753086419753,155.91397849462356,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC15_dir,61.336625514403295,60.67489711934155,0.6617283950617434,42.69958847736627,96.44939056703754,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,0.0,1.0,AA,AUC30_dir,71.66419753086419,72.74732510288064,-1.0831275720164513,61.27407407407407,110.42458808618495,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RTA2,100.0,20.74074074074074,79.25925925925927,16.74074074074074,4.804270462633451,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RTA5,100.0,55.50617283950617,44.49382716049383,53.23456790123456,4.857444561774029,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RTA15,100.0,85.18518518518519,14.81481481481481,83.50617283950618,10.17964071856288,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,AUC15,100.0,62.26172839506172,37.73827160493828,59.73333333333333,6.279126808928136,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,AUC30,100.0,76.36378600823045,23.63621399176955,74.26008230452675,8.17292319498624,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,20.74074074074074,79.25925925925927,16.74074074074074,4.804270462633451,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,55.50617283950617,44.49382716049383,53.23456790123456,4.857444561774029,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,85.1358024691358,14.864197530864203,83.50617283950618,9.880239520958023,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,62.258436213991764,37.741563786008236,59.73333333333333,6.270950862562343,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,76.33744855967079,23.66255144032921,74.25843621399176,8.076480368333621,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RTA2,100.0,56.49382716049382,43.50617283950618,17.037037037037038,47.5595238095238,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RTA5,100.0,81.77777777777779,18.222222222222214,54.22222222222223,60.194174757281566,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RTA15,100.0,97.18518518518519,2.8148148148148096,84.29629629629629,82.07547169811325,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,AUC15,100.0,82.95308641975309,17.04691358024691,60.125102880658446,57.24900924702775,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,AUC30,100.0,91.03703703703701,8.96296296296299,74.59423868312756,64.72074640404293,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RTA2_dir,100.0,56.49382716049382,43.50617283950618,17.037037037037038,47.5595238095238,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RTA5_dir,100.0,81.77777777777779,18.222222222222214,54.22222222222223,60.194174757281566,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,RTA15_dir,100.0,97.18518518518519,2.8148148148148096,84.29629629629629,82.07547169811325,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,AUC15_dir,100.0,82.95308641975309,17.04691358024691,60.125102880658446,57.24900924702775,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,gt,1.0,1.0,AA,AUC30_dir,100.0,91.03703703703701,8.96296296296299,74.58436213991767,64.73445595854915,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2,37.28395061728395,19.85185185185185,17.432098765432098,16.74074074074074,15.144230769230768,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5,57.7283950617284,54.074074074074076,3.654320987654323,53.23456790123456,18.681318681318803,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15,76.8395061728395,83.1604938271605,-6.320987654320987,83.50617283950618,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15,61.36296296296296,60.85925925925927,0.5037037037036924,59.73333333333333,69.09090909090985,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30,71.72674897119343,74.80164609053497,-3.074897119341543,74.26008230452675,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2_dir,37.28395061728395,19.85185185185185,17.432098765432098,16.74074074074074,15.144230769230768,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5_dir,57.7283950617284,54.074074074074076,3.654320987654323,53.23456790123456,18.681318681318803,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15_dir,76.79012345679013,83.1604938271605,-6.370370370370367,83.50617283950618,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15_dir,61.336625514403295,60.85925925925927,0.47736625514402675,59.73333333333333,70.22587268993895,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C1,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30_dir,71.66419753086419,74.77860082304527,-3.1144032921810805,74.25843621399176,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA2,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA5,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RRA15,100.0,100.0,0.0,100.0,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2,37.28395061728395,35.160493827160494,2.1234567901234556,17.037037037037038,89.51219512195122,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5,57.7283950617284,60.39506172839506,-2.6666666666666643,54.22222222222223,176.056338028169,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15,76.8395061728395,80.14814814814815,-3.308641975308646,84.29629629629629,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15,61.36296296296296,63.578600823045264,-2.2156378600823032,60.125102880658446,278.9893617021293,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30,71.72674897119343,74.52839506172838,-2.8016460905349447,74.59423868312756,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA2_dir,37.28395061728395,35.160493827160494,2.1234567901234556,17.037037037037038,89.51219512195122,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA5_dir,57.7283950617284,60.39506172839506,-2.6666666666666643,54.22222222222223,176.056338028169,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,RTA15_dir,76.79012345679013,80.04938271604938,-3.2592592592592524,84.29629629629629,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC15_dir,61.336625514403295,63.555555555555564,-2.2189300411522694,60.125102880658446,283.152173913045,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc
trained,C2,c3vd-eval,noisy:em_tracker@1,1.0,1.0,AA,AUC30_dir,71.66419753086419,74.46748971193416,-2.8032921810699776,74.58436213991767,,4a64bd9a3c4383ab472d23656311d61dd33c6f0364a0382ffa7af46a5b055ffc


==> tables/generated/table_audit.json <==
{
  "inventory": [
    {
      "source": "released",
      "data": "v2",
      "base_sha8": "c9c3772b",
      "prc_sha8": "c9c3772b",
      "n_scenes": "66",
      "n_windows": "660",
      "n_pairs_R": "29700",
      "n_pairs_T": "29700"
    },
    {
      "source": "released",
      "data": "vkitti-eval",
      "base_sha8": "c9c3772b",
      "prc_sha8": "c9c3772b",
      "n_scenes": "7",
      "n_windows": "70",
      "n_pairs_R": "3150",
      "n_pairs_T": "3150"
    },
    {
      "source": "released",
      "data": "tum-eval",
      "base_sha8": "c9c3772b",
      "prc_sha8": "c9c3772b",
      "n_scenes": "2",
      "n_windows": "20",
      "n_pairs_R": "900",
      "n_pairs_T": "900"
    },
    {
      "source": "released",
      "data": "c3vd-eval",
      "base_sha8": "c9c3772b",
      "prc_sha8": "c9c3772b",
      "n_scenes": "5",
      "n_windows": "45",
      "n_pairs_R": "2025",
      "n_pairs_T": "2025"
    },
    {
      "source": "trained",
      "data": "v2",
      "base_sha8": "1d14a148",
      "prc_sha8": "431cf18f",
      "n_scenes": "66",
      "n_windows": "660",
      "n_pairs_R": "29700",
      "n_pairs_T": "29700"
    },
    {
      "source": "trained",
      "data": "vkitti-eval",
      "base_sha8": "1d14a148",
      "prc_sha8": "431cf18f",
      "n_scenes": "7",
      "n_windows": "70",
      "n_pairs_R": "3150",
      "n_pairs_T": "3150"
    },
    {
      "source": "trained",
      "data": "tum-eval",
      "base_sha8": "1d14a148",
      "prc_sha8": "431cf18f",
      "n_scenes": "2",
      "n_windows": "20",
      "n_pairs_R": "900",
      "n_pairs_T": "900"
    },
    {
      "source": "trained",
      "data": "c3vd-eval",
      "base_sha8": "1d14a148",
      "prc_sha8": "431cf18f",
      "n_scenes": "5",
      "n_windows": "45",
      "n_pairs_R": "2025",
      "n_pairs_T": "2025"
    }
  ],
  "source_sha256": {
    "/root/autodl-tmp/vpggt/outputs/paper_evidence/released/all_rows.csv": "838ecc3d70d954f8cf3cf9b8b0f29872e51157675ba5252462008bd73d9b46cc",
    "/root/autodl-tmp/vpggt/outputs/paper_evidence/trained/all_rows.csv": "9082d9a68cb917b861f07eafda397f70d363fe6effe6a3d3813a4eae8f5a36c3"
  },
  "partial_closure": "Not computed: requires no-camera predictions reaggregated on the same AA pairs.",
  "pairing_scope": "CSV support fields and saved prior scores. This does not replace raw-window provenance checks."
}
